Direct guaranteed lower eigenvalue bounds with optimal a priori convergence rates for the bi-Laplacian

An extra-stabilised Morley finite element method (FEM) directly computes guaranteed lower eigenvalue bounds with optimal a priori convergence rates for the bi-Laplace Dirichlet eigenvalues. The smallness assumption $\min\{\lambda_h,\lambda\}h_{\max}^{4}$ $\le 184.9570$ in $2$D (resp. $\le 21.2912$ in $3$D) on the maximal mesh-size $h_{\max}$ makes the computed $k$-th discrete eigenvalue $\lambda_h\le \lambda$ a lower eigenvalue bound for the $k$-th Dirichlet eigenvalue $\lambda$. This holds for multiple and clusters of eigenvalues and serves for the localisation of the bi-Laplacian Dirichlet eigenvalues in particular for coarse meshes. The analysis requires interpolation error estimates for the Morley FEM with explicit constants in any space dimension $n\ge 2$, which are of independent interest. The convergence analysis in $3$D follows the Babu\v{s}ka-Osborn theory and relies on a companion operator for the Morley finite element method. This is based on the Worsey-Farin $3$D version of the Hsieh-Clough-Tocher macro element with a careful selection of center points in a further decomposition of each tetrahedron into $12$ sub-tetrahedra. Numerical experiments in $2$D support the optimal convergence rates of the extra-stabilised Morley FEM and suggest an adaptive algorithm with optimal empirical convergence rates.

==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.20831507 3.25733145 3.25733145 21.48139168 1.66430981 
457 62 1.41421356 3.44047316 3.63389822 3.63389822 39.18567753 0.70651962 
512 69 1.41421356 3.44047316 3.71939874 3.71939874 39.18567753 0.36525711 
551 74 1.00000000 10.89276326 13.20541181 13.20541181 39.18567753 3.15349916 
613 82 1.00000000 10.89276326 13.60451998 13.60451998 39.18567753 2.43359775 
721 96 1.00000000 11.38598590 13.70087513 13.70087513 46.41938684 2.58852850 
767 102 1.00000000 11.63317984 13.97401231 13.97401231 50.82210393 2.23966189 
813 108 1.00000000 11.63317984 13.97446026 13.97446026 50.82210393 2.23901872 
859 114 0.70710678 27.58802333 28.17773142 28.17773142 50.82210393 7.06071417 
1230 161 0.70710678 30.64460182 39.84130682 39.84130682 62.26247159 6.07451404 
1667 216 0.70710678 31.95183942 44.27621445 44.27621445 67.90725403 8.07911104 
1818 235 0.70710678 31.95183942 44.94253091 44.94253091 67.90725403 8.13353526 
1946 251 0.70710678 31.95183942 53.81434886 53.81434886 67.90725403 5.37710440 
2017 260 0.50000000 52.99767818 59.87074461 59.87074461 67.90725403 8.41337602 
3214 411 0.50000000 56.11447589 70.63375301 70.63375301 73.11047972 7.48076000 
5067 644 0.50000000 58.08116934 75.69394390 75.69394390 76.48475835 5.99668533 
9531 1206 0.50000000 59.31083261 78.27780292 78.27780292 78.63154323 4.48941668 
16439 2072 0.50000000 59.88871410 79.56187000 79.56187000 79.65047462 3.36731509 
30820 3877 0.50000000 60.22518930 80.18603620 80.18603620 80.24674838 2.50590966 
55142 6923 0.50000000 60.39800136 80.54597295 80.54597295 80.55385352 1.86720971 
102486 12851 0.50000000 60.49396772 80.72128382 80.72128382 80.72464920 1.38982146 
180958 22669 0.50000000 60.54500009 80.81457009 80.81457009 80.81554765 1.04052985 
324927 40686 0.50000000 60.57371943 80.86638400 80.86638400 80.86672487 0.78050378 
556483 69640 0.50000000 60.58934236 80.89441726 80.89441726 80.89457141 0.59369923 
950362 118907 0.50000000 60.59825565 80.91041329 80.91041329 80.91046073 0.45072519 
1663692 208107 0.50000000 60.60344081 80.91968118 80.91968118 80.91970482 0.34485449 
2779129 347578 0.50000000 60.60635585 80.92489285 80.92489285 80.92490198 0.26545554 
4702118 588017 0.50000000 60.60809705 80.92800528 80.92800528 80.92800641 0.20413906 
7855164 982191 0.50000000 60.60912367 80.92983847 80.92983847 80.92983681 0.15818448 
12954033 1619662 0.50000000 60.60972301 80.93090226 80.93090226 80.93090540 0.12259145 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 80.93261350 59.45122182 77.67528205 77.72429843 1.66430981 
457 62 80.93261350 41.74693597 77.29871528 77.49214034 0.70651962 
512 69 80.93261350 41.74693597 77.21321476 77.49214034 0.36525711 
551 74 80.93261350 41.74693597 67.72720169 70.03985024 3.15349916 
613 82 80.93261350 41.74693597 67.32809352 70.03985024 2.43359775 
721 96 80.93261350 34.51322666 67.23173837 69.54662760 2.58852850 
767 102 80.93261350 30.11050957 66.95860119 69.29943366 2.23966189 
813 108 80.93261350 30.11050957 66.95815324 69.29943366 2.23901872 
859 114 80.93261350 30.11050957 52.75488208 53.34459017 7.06071417 
1230 161 80.93261350 18.67014191 41.09130668 50.28801168 6.07451404 
1667 216 80.93261350 13.02535947 36.65639905 48.98077408 8.07911104 
1818 235 80.93261350 13.02535947 35.99008259 48.98077408 8.13353526 
1946 251 80.93261350 13.02535947 27.11826464 48.98077408 5.37710440 
2017 260 80.93261350 13.02535947 21.06186889 27.93493532 8.41337602 
3214 411 80.93261350 7.82213378 10.29886049 24.81813761 7.48076000 
5067 644 80.93261350 4.44785515 5.23866960 22.85144416 5.99668533 
9531 1206 80.93261350 2.30107027 2.65481058 21.62178089 4.48941668 
16439 2072 80.93261350 1.28213888 1.37074350 21.04389940 3.36731509 
30820 3877 80.93261350 0.68586512 0.74657730 20.70742420 2.50590966 
55142 6923 80.93261350 0.37875998 0.38664055 20.53461214 1.86720971 
102486 12851 80.93261350 0.20796430 0.21132968 20.43864578 1.38982146 
180958 22669 80.93261350 0.11706585 0.11804341 20.38761341 1.04052985 
324927 40686 80.93261350 0.06588863 0.06622950 20.35889407 0.78050378 
556483 69640 80.93261350 0.03804209 0.03819624 20.34327114 0.59369923 
950362 118907 80.93261350 0.02215277 0.02220021 20.33435785 0.45072519 
1663692 208107 80.93261350 0.01290868 0.01293232 20.32917269 0.34485449 
2779129 347578 80.93261350 0.00771152 0.00772065 20.32625765 0.26545554 
4702118 588017 80.93261350 0.00460709 0.00460822 20.32451645 0.20413906 
7855164 982191 80.93261350 0.00277669 0.00277503 20.32348983 0.15818448 
12954033 1619662 80.93261350 0.00170810 0.00171124 20.32289049 0.12259145 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.58763251 3.59201385 3.59201385 73.54464918 0.93495707 
441 60 1.41421356 3.61124314 3.71930770 3.71930770 84.92724004 0.36976559 
480 65 1.41421356 3.61124314 3.73511723 3.73511723 84.92724004 0.27928303 
535 72 1.00000000 12.81076894 13.20541181 13.20541181 84.92724004 3.15349916 
597 80 1.00000000 12.81076894 13.53498318 13.53498318 84.92724004 2.79040131 
659 88 1.00000000 12.90486250 13.66636294 13.66636294 89.24086229 2.61719456 
705 94 1.00000000 13.12315960 13.84927328 13.84927328 100.84081679 2.25023803 
815 108 1.00000000 13.46512762 13.97452868 13.97452868 125.29174956 2.23954089 
861 114 1.00000000 13.49059635 14.25580270 14.25580270 127.53205629 1.88539125 
900 119 1.00000000 13.49059635 14.48563273 14.48563273 127.53205629 1.40930975 
946 125 0.70710678 43.87133240 44.27621445 44.27621445 160.69955115 8.07911104 
1097 144 0.70710678 44.07898263 44.94253091 44.94253091 163.52123836 8.13353526 
1225 160 0.70710678 45.31988933 49.79923197 49.79923197 182.00906743 7.26364877 
1385 180 0.70710678 45.96305354 53.81434886 53.81434886 192.84656698 5.37710440 
1456 189 0.50000000 111.08856811 118.53803527 118.53803527 205.80186354 14.28317256 
1941 250 0.50000000 113.96356539 131.78303504 131.78303504 215.89177709 15.34633840 
2314 297 0.50000000 116.36207238 156.18323186 156.18323186 224.66449277 16.85571943 
2598 333 0.50000000 124.37191689 165.77397817 165.77397817 256.56706123 16.17330556 
2832 363 0.50000000 126.44009834 171.48327615 171.48327615 265.52670177 15.22555541 
3029 388 0.50000000 126.44009834 212.05314193 212.05314193 265.52670177 12.03012496 
3869 494 0.50000000 126.44009834 215.42124440 215.42124440 265.52670177 15.56343381 
4645 592 0.50000000 127.87312056 218.75466251 218.75466251 271.92623274 11.30519986 
4691 598 0.50000000 128.36103040 219.12748848 219.12748848 274.14215255 10.61127755 
4737 604 0.50000000 128.36103040 219.41627326 219.41627326 274.14215255 10.25590503 
4783 610 0.35355339 213.51833541 233.15432802 233.15432802 274.14215255 18.18276006 
5893 750 0.35355339 224.91618951 254.34127189 254.34127189 293.22034005 15.27525293 
8006 1015 0.35355339 229.44070211 258.39951878 258.39951878 300.95746909 19.64853155 
9246 1171 0.35355339 235.21526152 294.32205864 294.32205864 310.97149241 16.99945190 
11890 1503 0.35355339 235.21526152 301.66167056 301.66167056 310.97149241 14.30237797 
15545 1962 0.35355339 238.85038266 314.64877804 314.64877804 317.35701027 12.49801868 
19539 2464 0.35355339 242.80827119 322.47761755 322.47761755 324.38255043 10.40914440 
26673 3358 0.35355339 245.07747113 327.51014818 327.51014818 328.44536042 8.51074665 
37653 4734 0.35355339 246.70225414 331.09209826 331.09209826 331.37015511 6.94889289 
53524 6723 0.35355339 247.54260254 332.73106690 332.73106690 332.88807178 5.88863867 
74979 9410 0.35355339 248.32178828 334.21399985 334.21399985 334.29868880 4.65626026 
114370 14341 0.35355339 248.69822822 334.94212447 334.94212447 334.98128427 3.94149808 
157963 19798 0.35355339 249.01982584 335.55214115 335.55214115 335.56500270 3.17076707 
235626 29517 0.35355339 249.19143283 335.87073014 335.87073014 335.87669385 2.70921981 
326856 40927 0.35355339 249.32784840 336.12073895 336.12073895 336.12457311 2.19614682 
483925 60574 0.35355339 249.42499885 336.29951666 336.29951666 336.30116171 1.83835468 
700754 87697 0.35355339 249.47816090 336.39707315 336.39707315 336.39781368 1.52583106 
990660 123951 0.35355339 249.52865381 336.48928528 336.48928528 336.48962629 1.27009981 
1416699 177222 0.35355339 249.54761159 336.52389008 336.52389008 336.52410107 1.06793731 
1995771 249630 0.35355339 249.57588363 336.57541763 336.57541763 336.57551725 0.81907787 
3156667 394784 0.35355339 249.58887844 336.59911514 336.59911514 336.59915127 0.78468304 
3982475 498046 0.35355339 249.59419820 336.60880196 336.60880196 336.60882671 0.59935528 
6072661 759366 0.35355339 249.60299253 336.62481163 336.62481163 336.62482193 0.46185691 
9809885 1226580 0.35355339 249.60801220 336.63394187 336.63394187 336.63395193 0.35819659 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.64740224 263.10275306 333.05538839 333.05976973 0.93495707 
441 60 336.64740224 251.72016220 332.92809454 333.03615910 0.36976559 
480 65 336.64740224 251.72016220 332.91228501 333.03615910 0.27928303 
535 72 336.64740224 251.72016220 323.44199043 323.83663330 3.15349916 
597 80 336.64740224 251.72016220 323.11241906 323.83663330 2.79040131 
659 88 336.64740224 247.40653995 322.98103930 323.74253974 2.61719456 
705 94 336.64740224 235.80658545 322.79812896 323.52424264 2.25023803 
815 108 336.64740224 211.35565268 322.67287356 323.18227462 2.23954089 
861 114 336.64740224 209.11534595 322.39159954 323.15680589 1.88539125 
900 119 336.64740224 209.11534595 322.16176951 323.15680589 1.40930975 
946 125 336.64740224 175.94785109 292.37118779 292.77606984 8.07911104 
1097 144 336.64740224 173.12616388 291.70487133 292.56841961 8.13353526 
1225 160 336.64740224 154.63833481 286.84817027 291.32751291 7.26364877 
1385 180 336.64740224 143.80083526 282.83305338 290.68434870 5.37710440 
1456 189 336.64740224 130.84553870 218.10936697 225.55883413 14.28317256 
1941 250 336.64740224 120.75562515 204.86436720 222.68383685 15.34633840 
2314 297 336.64740224 111.98290947 180.46417038 220.28532986 16.85571943 
2598 333 336.64740224 80.08034101 170.87342407 212.27548535 16.17330556 
2832 363 336.64740224 71.12070047 165.16412609 210.20730390 15.22555541 
3029 388 336.64740224 71.12070047 124.59426031 210.20730390 12.03012496 
3869 494 336.64740224 71.12070047 121.22615784 210.20730390 15.56343381 
4645 592 336.64740224 64.72116950 117.89273973 208.77428168 11.30519986 
4691 598 336.64740224 62.50524969 117.51991376 208.28637184 10.61127755 
4737 604 336.64740224 62.50524969 117.23112898 208.28637184 10.25590503 
4783 610 336.64740224 62.50524969 103.49307422 123.12906683 18.18276006 
5893 750 336.64740224 43.42706219 82.30613035 111.73121273 15.27525293 
8006 1015 336.64740224 35.68993315 78.24788346 107.20670013 19.64853155 
9246 1171 336.64740224 25.67590983 42.32534360 101.43214072 16.99945190 
11890 1503 336.64740224 25.67590983 34.98573168 101.43214072 14.30237797 
15545 1962 336.64740224 19.29039197 21.99862420 97.79701958 12.49801868 
19539 2464 336.64740224 12.26485181 14.16978469 93.83913105 10.40914440 
26673 3358 336.64740224 8.20204182 9.13725406 91.56993111 8.51074665 
37653 4734 336.64740224 5.27724713 5.55530398 89.94514810 6.94889289 
53524 6723 336.64740224 3.75933046 3.91633534 89.10479970 5.88863867 
74979 9410 336.64740224 2.34871344 2.43340239 88.32561396 4.65626026 
114370 14341 336.64740224 1.66611797 1.70527777 87.94917402 3.94149808 
157963 19798 336.64740224 1.08239954 1.09526109 87.62757640 3.17076707 
235626 29517 336.64740224 0.77070839 0.77667210 87.45596941 2.70921981 
326856 40927 336.64740224 0.52282913 0.52666329 87.31955384 2.19614682 
483925 60574 336.64740224 0.34624053 0.34788558 87.22240339 1.83835468 
700754 87697 336.64740224 0.24958856 0.25032909 87.16924134 1.52583106 
990660 123951 336.64740224 0.15777595 0.15811696 87.11874843 1.27009981 
1416699 177222 336.64740224 0.12330117 0.12351216 87.09979065 1.06793731 
1995771 249630 336.64740224 0.07188499 0.07198461 87.07151861 0.81907787 
3156667 394784 336.64740224 0.04825097 0.04828710 87.05852380 0.78468304 
3982475 498046 336.64740224 0.03857553 0.03860028 87.05320404 0.59935528 
6072661 759366 336.64740224 0.02258031 0.02259061 87.04440971 0.46185691 
9809885 1226580 336.64740224 0.01345031 0.01346037 87.03939004 0.35819659 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.66612146 3.66756958 3.66756958 131.06736971 0.48744254 
457 62 1.41421356 3.63061028 3.74973753 3.74973753 97.10982122 0.21072039 
521 70 1.41421356 3.62565153 3.77161844 0.00000000 93.68269918 0.00000000 
574 77 1.00000000 12.99395357 13.68628558 13.68628558 93.68269918 2.90874485 
682 91 1.00000000 13.25954644 14.40394418 14.40394418 109.49521533 1.72243932 
735 98 1.00000000 13.72247960 14.47181818 14.47181818 151.77764992 1.46057716 
781 104 1.00000000 13.76407464 15.04511613 15.04511613 157.02623225 0.32801432 
955 126 0.70710678 45.24476132 47.52786203 47.52786203 180.80335363 6.86215480 
1090 143 0.70710678 46.24498624 51.65427472 51.65427472 197.90888143 6.65316459 
1250 163 0.70710678 46.24498624 53.51952624 53.51952624 197.90888143 5.37013302 
1369 178 0.70710678 47.02792125 55.72630701 55.72630701 213.09112385 4.56049397 
1529 198 0.70710678 47.45129794 58.49829293 58.49829293 222.06905914 2.51277001 
1584 205 0.70710678 47.45129794 59.95001243 59.95001243 222.06905914 1.25754069 
1717 222 0.50000000 115.66192527 154.41958685 154.41958685 222.06905914 17.11714770 
2088 269 0.50000000 118.45918830 155.59168470 155.59168470 232.61537070 16.61603823 
2395 308 0.50000000 122.84278450 183.24808576 183.24808576 250.14368227 12.99660278 
2670 343 0.50000000 125.01409700 200.16289598 200.16289598 259.31498096 16.46097920 
3451 442 0.50000000 129.43815842 204.71441362 204.71441362 279.10249128 16.09080713 
4160 531 0.50000000 131.96394317 219.40034063 219.40034063 291.11711517 10.26803712 
4206 537 0.50000000 131.96394317 219.69784038 219.69784038 291.11711517 9.94756712 
4252 543 0.50000000 131.96394317 221.94468363 221.94468363 291.11711517 10.06854500 
4323 552 0.50000000 131.96394317 240.61901144 240.61901144 291.11711517 3.83786693 
5119 652 0.35355339 229.94131375 274.72994446 274.72994446 301.81938667 19.98330904 
6137 780 0.35355339 244.73953228 300.01702179 300.01702179 327.83868845 17.91806884 
8545 1082 0.35355339 257.56160807 342.24807964 342.24807964 351.26293410 16.04864007 
12898 1629 0.35355339 264.49287721 360.91468609 360.91468609 364.28224454 13.22822860 
20086 2531 0.35355339 269.45964931 372.60651007 372.60651007 373.77101936 10.17703558 
34334 4315 0.35355339 272.39369215 379.08483952 379.08483952 379.44025745 7.74890569 
60804 7631 0.35355339 274.08444393 382.61641423 382.61641423 382.72902535 5.79710089 
107842 13519 0.35355339 275.02148236 384.52194519 384.52194519 384.55864312 4.33478098 
194002 24303 0.35355339 275.52030643 385.52327336 385.52327336 385.53465065 3.27293323 
336626 42145 0.35355339 275.80326772 386.08497068 386.08497068 386.08892497 2.45774535 
602628 75417 0.35355339 275.95781330 386.39072623 386.39072623 386.39184627 1.85725825 
1027434 128547 0.35355339 276.04357358 386.55956637 386.55956637 386.56000162 1.41268985 
1757654 219853 0.35355339 276.09314931 386.65707674 386.65707674 386.65722683 1.07577226 
3002560 375521 0.35355339 276.12056231 386.71094643 386.71094643 386.71099372 0.82559450 
5008993 626376 0.35355339 276.13678856 386.74280473 386.74280473 386.74282132 0.63411920 
8534635 1067156 0.35355339 276.14623584 386.76135245 386.76135245 386.76135274 0.48821293 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_0.5_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 386.80177939 255.73440968 383.13420981 383.13565793 0.48744254 
457 62 386.80177939 289.69195817 383.05204186 383.17116911 0.21072039 
521 70 386.80177939 293.11908021 386.80177939 383.17612786 0.00000000 
574 77 386.80177939 293.11908021 373.11549381 373.80782582 2.90874485 
682 91 386.80177939 277.30656406 372.39783521 373.54223295 1.72243932 
735 98 386.80177939 235.02412947 372.32996121 373.07929979 1.46057716 
781 104 386.80177939 229.77554714 371.75666326 373.03770475 0.32801432 
955 126 386.80177939 205.99842576 339.27391736 341.55701807 6.86215480 
1090 143 386.80177939 188.89289796 335.14750467 340.55679315 6.65316459 
1250 163 386.80177939 188.89289796 333.28225315 340.55679315 5.37013302 
1369 178 386.80177939 173.71065554 331.07547238 339.77385814 4.56049397 
1529 198 386.80177939 164.73272025 328.30348646 339.35048145 2.51277001 
1584 205 386.80177939 164.73272025 326.85176696 339.35048145 1.25754069 
1717 222 386.80177939 164.73272025 232.38219254 271.13985412 17.11714770 
2088 269 386.80177939 154.18640869 231.21009469 268.34259109 16.61603823 
2395 308 386.80177939 136.65809712 203.55369363 263.95899489 12.99660278 
2670 343 386.80177939 127.48679843 186.63888341 261.78768239 16.46097920 
3451 442 386.80177939 107.69928811 182.08736577 257.36362097 16.09080713 
4160 531 386.80177939 95.68466422 167.40143876 254.83783622 10.26803712 
4206 537 386.80177939 95.68466422 167.10393901 254.83783622 9.94756712 
4252 543 386.80177939 95.68466422 164.85709576 254.83783622 10.06854500 
4323 552 386.80177939 95.68466422 146.18276795 254.83783622 3.83786693 
5119 652 386.80177939 84.98239272 112.07183493 156.86046564 19.98330904 
6137 780 386.80177939 58.96309094 86.78475760 142.06224711 17.91806884 
8545 1082 386.80177939 35.53884529 44.55369975 129.24017132 16.04864007 
12898 1629 386.80177939 22.51953485 25.88709330 122.30890218 13.22822860 
20086 2531 386.80177939 13.03076003 14.19526932 117.34213008 10.17703558 
34334 4315 386.80177939 7.36152194 7.71693987 114.40808724 7.74890569 
60804 7631 386.80177939 4.07275404 4.18536516 112.71733546 5.79710089 
107842 13519 386.80177939 2.24313627 2.27983420 111.78029703 4.33478098 
194002 24303 386.80177939 1.26712874 1.27850603 111.28147296 3.27293323 
336626 42145 386.80177939 0.71285442 0.71680871 110.99851167 2.45774535 
602628 75417 386.80177939 0.40993312 0.41105316 110.84396609 1.85725825 
1027434 128547 386.80177939 0.24177777 0.24221302 110.75820581 1.41268985 
1757654 219853 386.80177939 0.14455256 0.14470265 110.70863008 1.07577226 
3002560 375521 386.80177939 0.09078567 0.09083296 110.68121708 0.82559450 
5008993 626376 386.80177939 0.05895807 0.05897466 110.66499083 0.63411920 
8534635 1067156 386.80177939 0.04042665 0.04042694 110.65554355 0.48821293 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_10_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.73740480 3.75303831 3.75303831 412.00130406 1.66421721 
1457 192 0.70710678 52.48696739 54.16762618 54.16762618 403.02865352 9.18853755 
5985 768 0.35355339 401.08113904 419.67014010 419.67014010 686.07568844 12.25209843 
24257 3072 0.17677670 878.66549989 886.55425193 886.55425193 931.65515173 7.88365858 
97665 12288 0.08838835 1040.83532403 1041.70433161 1041.70433161 1045.23670533 4.23160221 
391937 49152 0.04419417 1079.71075862 1079.77029090 1079.77029090 1080.00561178 2.16369870 
1570305 196608 0.02209709 1089.15038780 1089.15419148 1089.15419148 1089.16913496 1.08986431 
6286337 786432 0.01104854 1091.49166652 1091.49190524 1091.49190524 1091.49284325 0.54637565 
25155585 3145728 0.00552427 1092.07633949 1092.07636883 1092.07636883 1092.07641311 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_10error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 1092.27176855 680.27046449 1088.51873024 1088.53436375 1.66421721 
1457 192 1092.27176855 689.24311503 1038.10414237 1039.78480116 9.18853755 
5985 768 1092.27176855 406.19608011 672.60162845 691.19062951 12.25209843 
24257 3072 1092.27176855 160.61661682 205.71751662 213.60626866 7.88365858 
97665 12288 1092.27176855 47.03506322 50.56743694 51.43644452 4.23160221 
391937 49152 1092.27176855 12.26615677 12.50147765 12.56100993 2.16369870 
1570305 196608 1092.27176855 3.10263359 3.11757707 3.12138075 1.08986431 
6286337 786432 1092.27176855 0.77892530 0.77986331 0.78010203 0.54637565 
25155585 3145728 1092.27176855 0.19535544 0.19539972 0.19542906 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.20831507 3.25733145 3.25733145 21.48139168 1.66430981 
1457 192 0.70710678 25.52483105 26.58316830 26.58316830 44.23525876 9.19409606 
5985 768 0.35355339 61.59296092 62.24347817 62.24347817 65.78979603 12.23555276 
24257 3072 0.17677670 75.95359819 76.02203247 76.02203247 76.32887308 7.87148583 
97665 12288 0.08838835 79.68204511 79.68686355 79.68686355 79.70774039 4.23107665 
391937 49152 0.04419417 80.61918448 80.61949454 80.61949454 80.62082794 2.16368121 
1570305 196608 0.02209709 80.85412317 80.85414266 80.85414266 80.85422648 1.08986376 
6286337 786432 0.01104854 80.91292881 80.91292977 80.91292977 80.91293527 0.54637564 
25155585 3145728 0.00552427 80.92763786 80.92763619 80.92763619 80.92763826 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 80.93261350 59.45122182 77.67528205 77.72429843 1.66430981 
1457 192 80.93261350 36.69735474 54.34944520 55.40778245 9.19409606 
5985 768 80.93261350 15.14281747 18.68913533 19.33965258 12.23555276 
24257 3072 80.93261350 4.60374042 4.91058103 4.97901531 7.87148583 
97665 12288 80.93261350 1.22487311 1.24574995 1.25056839 4.23107665 
391937 49152 80.93261350 0.31178556 0.31311896 0.31342902 2.16368121 
1570305 196608 80.93261350 0.07838702 0.07847084 0.07849033 1.08986376 
6286337 786432 80.93261350 0.01967823 0.01968373 0.01968469 0.54637564 
25155585 3145728 80.93261350 0.00497524 0.00497731 0.00497564 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.58763251 3.59201385 3.59201385 73.54464918 1.66421987 
1457 192 0.70710678 41.89447167 42.37409664 42.37409664 137.01703875 9.19026771 
5985 768 0.35355339 187.71012196 191.66620908 191.66620908 233.00967674 12.24760718 
24257 3072 0.17677670 296.37668159 296.65614656 296.65614656 302.17381317 7.87336003 
97665 12288 0.08838835 326.62008817 326.64268302 326.64268302 327.05225592 4.23115002 
391937 49152 0.04419417 334.15877573 334.16027562 334.16027562 334.18701249 2.16368359 
1570305 196608 0.02209709 336.03934304 336.03943818 336.03943818 336.04112762 1.08986383 
6286337 786432 0.01104854 336.50935487 336.50936033 336.50936033 336.50946671 0.54637564 
25155585 3145728 0.00552427 336.61655380 336.61656077 336.61656077 336.61656080 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.64740224 263.10275306 333.05538839 333.05976973 1.66421987 
1457 192 336.64740224 199.63036349 294.27330560 294.75293057 9.19026771 
5985 768 336.64740224 103.63772550 144.98119316 148.93728028 12.24760718 
24257 3072 336.64740224 34.47358907 39.99125568 40.27072065 7.87336003 
97665 12288 336.64740224 9.59514632 10.00471922 10.02731407 4.23115002 
391937 49152 336.64740224 2.46038975 2.48712662 2.48862651 2.16368359 
1570305 196608 336.64740224 0.60627462 0.60796406 0.60805920 1.08986383 
6286337 786432 336.64740224 0.13793553 0.13804191 0.13804737 0.54637564 
25155585 3145728 336.64740224 0.03084144 0.03084147 0.03084844 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.63061028 3.63389822 3.63389822 97.10982122 1.66421817 
1457 192 0.70710678 42.47479295 42.83662269 42.83662269 143.42592782 9.18949094 
5985 768 0.35355339 190.30216980 192.47997177 192.47997177 237.01710004 12.25454714 
24257 3072 0.17677670 302.34402017 304.21706106 304.21706106 308.37932115 7.87269462 
97665 12288 0.08838835 328.50656572 328.64999796 328.64999796 328.94374342 4.23112000 
391937 49152 0.04419417 334.64607722 334.65546989 334.65546989 334.67439639 2.16368259 
1570305 196608 0.02209709 336.14916172 336.14975545 336.14975545 336.15094746 1.08986380 
6286337 786432 0.01104854 336.52309979 336.52313702 336.52313702 336.52321165 0.54637564 
25155585 3145728 0.00552427 336.62685830 336.62686205 336.62686205 336.62686530 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.66590533 239.55608411 333.03200711 333.03529505 1.66421817 
1457 192 336.66590533 193.23997751 293.82928264 294.19111238 9.18949094 
5985 768 336.66590533 99.64880529 144.18593356 146.36373553 12.25454714 
24257 3072 336.66590533 28.28658418 32.44884427 34.32188516 7.87269462 
97665 12288 336.66590533 7.72216191 8.01590737 8.15933961 4.23112000 
391937 49152 336.66590533 1.99150894 2.01043544 2.01982811 2.16368259 
1570305 196608 336.66590533 0.51495787 0.51614988 0.51674361 1.08986380 
6286337 786432 336.66590533 0.14269368 0.14276831 0.14280554 0.54637564 
25155585 3145728 336.66590533 0.03904003 0.03904328 0.03904703 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.66612146 3.66756958 3.66756958 131.06736971 1.66421747 
1457 192 0.70710678 43.62994735 46.18740389 46.18740389 157.50756546 9.18908826 
5985 768 0.35355339 198.97306416 209.82770602 209.82770602 250.61966113 12.24619357 
24257 3072 0.17677670 305.49572704 307.21598579 307.21598579 311.65879315 7.87333038 
97665 12288 0.08838835 352.40447508 352.57589915 352.57589915 352.90762195 4.23113996 
391937 49152 0.04419417 371.36338612 371.37585218 371.37585218 371.39826089 2.16368325 
1570305 196608 0.02209709 379.57584688 379.57666984 379.57666984 379.57812382 1.08986382 
6286337 786432 0.01104854 383.31839223 383.31844489 383.31844489 383.31853736 0.54637564 
25155585 3145728 0.00552427 385.08921609 385.08920811 385.08920811 385.08922524 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 386.80177939 255.73440968 383.13420981 383.13565793 1.66421747 
1457 192 386.80177939 229.29421393 340.61437550 343.17183204 9.18908826 
5985 768 386.80177939 136.18211826 176.97407337 187.82871523 12.24619357 
24257 3072 386.80177939 75.14298624 79.58579360 81.30605235 7.87333038 
97665 12288 386.80177939 33.89415744 34.22588024 34.39730431 4.23113996 
391937 49152 386.80177939 15.40351850 15.42592721 15.43839327 2.16368325 
1570305 196608 386.80177939 7.22365557 7.22510955 7.22593251 1.08986382 
6286337 786432 386.80177939 3.48324203 3.48333450 3.48338716 0.54637564 
25155585 3145728 386.80177939 1.71255415 1.71257128 1.71256330 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_5_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.68295602 3.71930770 3.71930770 156.66958948 1.66421724 
1457 192 0.70710678 45.30647859 48.04751274 48.04751274 181.79295799 9.18923225 
5985 768 0.35355339 231.26517923 250.46861615 250.46861615 304.10438781 12.24783382 
24257 3072 0.17677670 390.58199554 393.77930763 393.77930763 400.71313037 7.87317099 
97665 12288 0.08838835 444.83846303 445.07585642 445.07585642 445.64047209 4.23115850 
391937 49152 0.04419417 461.91241794 461.92794885 461.92794885 461.96637426 2.16368409 
1570305 196608 0.02209709 467.74130032 467.74228777 467.74228777 467.74475786 1.08986385 
6286337 786432 0.01104854 469.94344704 469.94350939 469.94350939 469.94366518 0.54637564 
25155585 3145728 0.00552427 470.86088449 470.86087565 470.86087565 470.86089818 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_5error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 471.66775306 314.99816358 467.94844536 467.98479704 1.66421724 
1457 192 471.66775306 289.87479507 423.62024032 426.36127447 9.18923225 
5985 768 471.66775306 167.56336525 221.19913691 240.40257383 12.24783382 
24257 3072 471.66775306 70.95462269 77.88844543 81.08575752 7.87317099 
97665 12288 471.66775306 26.02728097 26.59189664 26.82929003 4.23115850 
391937 49152 471.66775306 9.70137880 9.73980421 9.75533512 2.16368409 
1570305 196608 471.66775306 3.92299520 3.92546529 3.92645274 1.08986385 
6286337 786432 471.66775306 1.72408788 1.72424367 1.72430602 0.54637564 
25155585 3145728 471.66775306 0.80685488 0.80687741 0.80686857 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_6_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.68497068 3.73490254 3.73490254 160.40002620 1.66421721 
1457 192 0.70710678 48.63347169 49.26004134 49.26004134 250.57413755 9.18875421 
5985 768 0.35355339 304.55866339 309.27004066 309.27004066 444.89057796 12.25313839 
24257 3072 0.17677670 598.15196246 599.99401294 599.99401294 622.24463596 7.87887252 
97665 12288 0.08838835 702.20267974 702.38428658 702.38428658 704.20324547 4.23142638 
391937 49152 0.04419417 725.56775439 725.59476361 725.59476361 725.70089421 2.16368865 
1570305 196608 0.02209709 730.29216814 730.29388377 730.29388377 730.30059664 1.08986399 
6286337 786432 0.01104854 731.46384689 731.46395430 731.46395430 731.46437535 0.54637564 
25155585 3145728 0.00552427 731.75651010 731.75653292 731.75653292 731.75654315 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_6error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 731.85505309 571.45502689 728.12015055 728.17008241 1.66421721 
1457 192 731.85505309 481.28091554 682.59501175 683.22158140 9.18875421 
5985 768 731.85505309 286.96447513 422.58501243 427.29638970 12.25313839 
24257 3072 731.85505309 109.61041713 131.86104015 133.70309063 7.87887252 
97665 12288 731.85505309 27.65180762 29.47076651 29.65237335 4.23142638 
391937 49152 731.85505309 6.15415888 6.26028948 6.28729870 2.16368865 
1570305 196608 731.85505309 1.55445645 1.56116932 1.56288495 1.08986399 
6286337 786432 731.85505309 0.39067774 0.39109879 0.39120620 0.54637564 
25155585 3145728 731.85505309 0.09850994 0.09852017 0.09854299 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_7_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.72075757 3.74967348 3.74967348 275.91503042 1.66421721 
1457 192 0.70710678 49.81723729 50.30070177 50.30070177 285.53172173 9.18864578 
5985 768 0.35355339 328.89724296 344.57473151 344.57473151 498.81099798 12.25105579 
24257 3072 0.17677670 621.78375867 626.54362368 626.54362368 647.85923993 7.87678913 
97665 12288 0.08838835 706.06721539 706.47121936 706.47121936 708.08989344 4.23130412 
391937 49152 0.04419417 729.82202247 729.83480388 729.83480388 729.95672831 2.16369293 
1570305 196608 0.02209709 737.09811840 737.09894536 737.09894536 737.10670474 1.08986413 
6286337 786432 0.01104854 739.08882538 739.08887764 739.08887764 739.08936492 0.54637565 
25155585 3145728 0.00552427 739.67134131 739.67134972 739.67134972 739.67137509 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_7error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 739.98834830 464.07331788 736.23867482 736.26759073 1.66421721 
1457 192 739.98834830 454.45662657 689.68764653 690.17111101 9.18864578 
5985 768 739.98834830 241.17735032 395.41361679 411.09110534 12.25105579 
24257 3072 739.98834830 92.12910837 113.44472462 118.20458963 7.87678913 
97665 12288 739.98834830 31.89845486 33.51712894 33.92113291 4.23130412 
391937 49152 739.98834830 10.03161999 10.15354442 10.16632583 2.16369293 
1570305 196608 739.98834830 2.88164356 2.88940294 2.89022990 1.08986413 
6286337 786432 739.98834830 0.89898338 0.89947066 0.89952292 0.54637565 
25155585 3145728 739.98834830 0.31697321 0.31699858 0.31700699 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_8_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.73311469 3.74973753 3.74973753 365.67569090 1.66421721 
1457 192 0.70710678 51.55116260 53.09634423 53.09634423 353.72321683 9.18854322 
5985 768 0.35355339 353.96429131 382.39757703 382.39757703 558.83162221 12.24643104 
24257 3072 0.17677670 722.63281240 727.66150811 727.66150811 758.09397967 7.87993653 
97665 12288 0.08838835 849.94724589 850.34434403 850.34434403 852.87997675 4.23151565 
391937 49152 0.04419417 882.37933655 882.40546018 882.40546018 882.57625205 2.16369623 
1570305 196608 0.02209709 890.49445102 890.49610349 890.49610349 890.50698304 1.08986423 
6286337 786432 0.01104854 892.52649713 892.52660069 892.52660069 892.52728395 0.54637565 
25155585 3145728 0.00552427 893.03577775 893.03576831 893.03576831 893.03582698 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_8error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 893.20814748 527.53245658 889.45840995 889.47503279 1.66421721 
1457 192 893.20814748 539.48493065 840.11180325 841.65698488 9.18854322 
5985 768 893.20814748 334.37652527 510.81057045 539.24385617 12.24643104 
24257 3072 893.20814748 135.11416781 165.54663937 170.57533508 7.87993653 
97665 12288 893.20814748 40.32817073 42.86380345 43.26090159 4.23151565 
391937 49152 893.20814748 10.63189543 10.80268730 10.82881093 2.16369623 
1570305 196608 893.20814748 2.70116444 2.71204399 2.71369646 1.08986423 
6286337 786432 893.20814748 0.68086353 0.68154679 0.68165035 0.54637565 
25155585 3145728 893.20814748 0.17232050 0.17237917 0.17236973 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_9_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 3.73423928 3.74988841 3.74988841 376.79086356 1.66421721 
1457 192 0.70710678 51.75167689 53.99290362 53.99290362 363.38398783 9.18852794 
5985 768 0.35355339 395.18999459 413.76222367 413.76222367 669.01604096 12.25002258 
24257 3072 0.17677670 877.25649333 886.45325817 886.45325817 930.07122805 7.88250599 
97665 12288 0.08838835 1034.32422589 1035.11346505 1035.11346505 1038.67059748 4.23165392 
391937 49152 0.04419417 1070.48968023 1070.54425013 1070.54425013 1070.77951793 2.16370031 
1570305 196608 0.02209709 1079.21495512 1079.21844888 1079.21844888 1079.23336181 1.08986436 
6286337 786432 0.01104854 1081.37530361 1081.37552297 1081.37552297 1081.37645862 0.54637565 
25155585 3145728 0.00552427 1081.91413460 1081.91415044 1081.91415044 1081.91420686 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Dumbbell_1_theta_1_lambda_9error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 1082.09552334 705.30465978 1078.34563493 1078.36128406 1.66421721 
1457 192 1082.09552334 718.71153551 1028.10261972 1030.34384645 9.18852794 
5985 768 1082.09552334 413.07948238 668.33329967 686.90552875 12.25002258 
24257 3072 1082.09552334 152.02429529 195.64226517 204.83903001 7.88250599 
97665 12288 1082.09552334 43.42492586 46.98205829 47.77129745 4.23165392 
391937 49152 1082.09552334 11.31600541 11.55127321 11.60584311 2.16370031 
1570305 196608 1082.09552334 2.86216153 2.87707446 2.88056822 1.08986436 
6286337 786432 1082.09552334 0.71906472 0.72000037 0.72021973 0.54637565 
25155585 3145728 1082.09552334 0.18131648 0.18137290 0.18138874 0.27348419 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_0.5_lambda_1_4lvl.dat <==
ndof	 nElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	 eta
41 6 1.41421356 3.60392140 3.60392140 3.60392140 81.05459801 0.82423678 
128 17 1.00000000 12.94841766 13.30157951 13.30157951 91.36615417 3.03465678 
181 24 1.00000000 13.06210704 13.73205776 13.73205776 97.34458374 2.46584528 
227 30 1.00000000 13.49272188 13.97247771 13.97247771 127.72226212 2.23507373 
273 36 0.70710678 44.06292236 44.88989232 44.88989232 163.30043302 8.11936088 
401 52 0.70710678 46.21347148 50.92136749 50.92136749 197.33298318 6.30602612 
504 65 0.50000000 118.07043462 138.98449554 138.98449554 231.12105446 15.65366297 
843 108 0.50000000 130.00766202 166.66975880 166.66975880 281.76391662 15.88441888 
1077 138 0.50000000 134.95208239 198.40125296 198.40125296 306.06744703 13.93665617 
1201 154 0.50000000 135.18248386 212.99633496 212.99633496 307.25513269 9.98228989 
1492 191 0.35355339 233.37984888 245.89736193 245.89736193 307.77146428 20.75329169 
2128 271 0.35355339 252.51266951 310.19536611 310.19536611 341.93863319 21.21304606 
3416 433 0.35355339 268.79465905 356.34853299 356.34853299 372.49274419 18.13764343 
5989 756 0.25000000 356.22024566 388.88464166 388.88464166 392.41416072 14.69828710 
10879 1370 0.25000000 365.92633472 401.97944984 401.97944984 404.22553476 11.16550369 
21034 2643 0.25000000 371.49656629 410.58547997 410.58547997 411.03363413 8.28336134 
38879 4880 0.25000000 374.42837695 414.44531037 414.44531037 414.62571373 6.19349112 
71916 9017 0.12500000 413.82744004 416.56654109 416.56654109 416.61747132 4.59206368 
132441 16594 0.12500000 414.86511773 417.65407265 417.65407265 417.66920605 3.43023240 
238639 29882 0.08838835 417.55045581 418.25230770 418.25230770 418.25700843 2.55669896 
433831 54300 0.06250000 418.39430215 418.57011669 418.57011669 418.57143034 1.92113750 
749960 93841 0.06250000 418.56760386 418.74432308 418.74432308 418.74487885 1.45138504 
1301178 162763 0.04419417 418.79931559 418.84349333 418.84349333 418.84366934 1.10086426 
2227075 278546 0.04419417 418.85382357 418.89813337 418.89813337 418.89818886 0.84136171 
3781670 472919 0.03125000 418.91928855 418.93036651 418.93036651 418.93038246 0.64324153 
6505926 813519 0.03125000 418.93777762 418.94886950 418.94886950 418.94887251 0.49413823 
10806543 1351190 0.02209709 418.95677189 418.95955200 418.95955200 418.95954580 0.38099293 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_0.5_lambda_1_error.dat <==
ndof	 nElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 418.97504247 337.92044446 415.37112107 415.37112107 0.82423678 
128 17 418.97504247 327.60888830 405.67346296 406.02662481 3.03465678 
181 24 418.97504247 321.63045873 405.24298470 405.91293542 2.46584528 
227 30 418.97504247 291.25278034 405.00256476 405.48232058 2.23507373 
273 36 418.97504247 255.67460945 374.08515015 374.91212011 8.11936088 
401 52 418.97504247 221.64205928 368.05367498 372.76157099 6.30602612 
504 65 418.97504247 187.85398800 279.99054692 300.90460784 15.65366297 
843 108 418.97504247 137.21112585 252.30528367 288.96738045 15.88441888 
1077 138 418.97504247 112.90759543 220.57378951 284.02296008 13.93665617 
1201 154 418.97504247 111.71990978 205.97870750 283.79255861 9.98228989 
1492 191 418.97504247 111.20357819 173.07768054 185.59519359 20.75329169 
2128 271 418.97504247 77.03640928 108.77967635 166.46237296 21.21304606 
3416 433 418.97504247 46.48229827 62.62650948 150.18038342 18.13764343 
5989 756 418.97504247 26.56088175 30.09040081 62.75479681 14.69828710 
10879 1370 418.97504247 14.74950771 16.99559262 53.04870775 11.16550369 
21034 2643 418.97504247 7.94140834 8.38956250 47.47847618 8.28336134 
38879 4880 418.97504247 4.34932873 4.52973210 44.54666552 6.19349112 
71916 9017 418.97504247 2.35757114 2.40850137 5.14760243 4.59206368 
132441 16594 418.97504247 1.30583642 1.32096982 4.10992474 3.43023240 
238639 29882 418.97504247 0.71803404 0.72273476 1.42458665 2.55669896 
433831 54300 418.97504247 0.40361213 0.40492578 0.58074031 1.92113750 
749960 93841 418.97504247 0.23016362 0.23071938 0.40743860 1.45138504 
1301178 162763 418.97504247 0.13137313 0.13154913 0.17572687 1.10086426 
2227075 278546 418.97504247 0.07685361 0.07690909 0.12121889 0.84136171 
3781670 472919 418.97504247 0.04466001 0.04467595 0.05575392 0.64324153 
6505926 813519 418.97504247 0.02616996 0.02617297 0.03726485 0.49413823 
10806543 1351190 418.97504247 0.01549666 0.01549046 0.01827058 0.38099293 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_0.5_lambda_6_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
177 24 0.70710678 56.80996067 56.80996067 969.54512482 56.80996067 2122575202425795510272.00000000 
257 34 0.70710678 57.49217056 57.49217056 1018.65282803 56.97088914 3.65080581 
353 46 0.70710678 58.62752949 58.62752949 1185.61005697 57.42313757 2.53799251 
534 69 0.70710678 60.34589503 60.34589503 1245.49150646 57.55716571 0.00000000 
621 80 0.50000000 217.65606646 217.65606646 1245.85148124 202.20616004 10.75903137 
1031 132 0.50000000 227.92859468 227.92859468 1490.03564977 207.73139944 7.69620132 
1070 137 0.50000000 228.84108555 228.84108555 1493.21697662 207.79311888 6.98213142 
1141 146 0.50000000 231.63086603 231.63086603 1600.46087492 209.74896917 5.73671192 
1187 152 0.50000000 240.31970929 240.31970929 1675.63088582 210.98942619 1.99822233 
1567 200 0.35355339 753.72070977 753.72070977 2145.03188321 665.82794453 27.57806500 
1798 229 0.35355339 813.44906397 813.44906397 2267.43386036 677.17499495 22.73974259 
2004 255 0.35355339 862.06986898 862.06986898 2289.53924902 679.13325944 22.49431905 
2793 354 0.25000000 1813.81880057 1813.81880057 2470.81182671 1506.82001525 55.32672315 
3656 463 0.25000000 1879.52894019 1879.52894019 2567.88286701 1542.37715069 51.85143782 
4649 588 0.25000000 2386.15521865 2386.15521865 2760.37068814 1609.80259965 55.23285083 
6879 868 0.25000000 2710.48397052 2710.48397052 2941.83951323 1669.87460472 52.63758439 
10992 1385 0.17677670 2973.75893845 2973.75893845 3084.41934075 2571.08319139 44.99726408 
19452 2445 0.17677670 3143.03590280 3143.03590280 3198.85457997 2650.10952224 35.41961413 
36118 4535 0.12500000 3252.52603762 3252.52603762 3264.54619974 3100.73636502 27.31375167 
65173 8174 0.08838835 3298.70875262 3298.70875262 3303.57099417 3260.00038671 20.42021599 
122446 15345 0.08838835 3323.79155144 3323.79155144 3325.09337364 3280.95699443 15.13042989 
223144 27949 0.06250000 3335.82712977 3335.82712977 3336.36457762 3325.14397238 11.28524413 
406359 50868 0.04419417 3342.61876334 3342.61876334 3342.74407634 3339.92107121 8.39515789 
730173 91378 0.04419417 3345.99585534 3345.99585534 3346.04342822 3343.21484997 6.32765267 
1272385 159180 0.03125000 3347.93821204 3347.93821204 3347.95371128 3347.24531001 4.75556238 
2224629 278260 0.02209709 3348.98687958 3348.98687958 3348.99144012 3348.81420187 3.62096469 
3757075 469868 0.02209709 3349.57142182 3349.57142182 3349.57331418 3349.39601434 2.77114224 
6380266 797829 0.02209709 3349.92440378 3349.92440378 3349.92499217 3349.74765510 2.12098639 
10899712 1362887 0.01562500 3350.11988258 3350.11988258 3350.12009557 3350.07575438 1.63623218 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_0.5_lambda_6error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
177 24 3350.42710167 3293.61714101 3293.61714101 2122575202425795510272.00000000 
257 34 3350.42710167 3292.93493112 3293.45621253 3.65080581 
353 46 3350.42710167 3291.79957218 3293.00396410 2.53799251 
534 69 3350.42710167 3290.08120664 3292.86993596 0.00000000 
621 80 3350.42710167 3132.77103521 3148.22094163 10.75903137 
1031 132 3350.42710167 3122.49850699 3142.69570223 7.69620132 
1070 137 3350.42710167 3121.58601613 3142.63398279 6.98213142 
1141 146 3350.42710167 3118.79623564 3140.67813250 5.73671192 
1187 152 3350.42710167 3110.10739238 3139.43767548 1.99822233 
1567 200 3350.42710167 2596.70639190 2684.59915714 27.57806500 
1798 229 3350.42710167 2536.97803770 2673.25210672 22.73974259 
2004 255 3350.42710167 2488.35723269 2671.29384223 22.49431905 
2793 354 3350.42710167 1536.60830110 1843.60708642 55.32672315 
3656 463 3350.42710167 1470.89816148 1808.04995098 51.85143782 
4649 588 3350.42710167 964.27188302 1740.62450202 55.23285083 
6879 868 3350.42710167 639.94313115 1680.55249695 52.63758439 
10992 1385 3350.42710167 376.66816322 779.34391028 44.99726408 
19452 2445 3350.42710167 207.39119887 700.31757943 35.41961413 
36118 4535 3350.42710167 97.90106405 249.69073665 27.31375167 
65173 8174 3350.42710167 51.71834906 90.42671496 20.42021599 
122446 15345 3350.42710167 26.63555023 69.47010724 15.13042989 
223144 27949 3350.42710167 14.59997190 25.28312929 11.28524413 
406359 50868 3350.42710167 7.80833833 10.50603047 8.39515789 
730173 91378 3350.42710167 4.43124633 7.21225170 6.32765267 
1272385 159180 3350.42710167 2.48888963 3.18179166 4.75556238 
2224629 278260 3350.42710167 1.44022209 1.61289980 3.62096469 
3757075 469868 3350.42710167 0.85567985 1.03108733 2.77114224 
6380266 797829 3350.42710167 0.50269789 0.67944657 2.12098639 
10899712 1362887 3350.42710167 0.30721909 0.35134729 1.63623218 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_1_4lvl.dat <==
ndof	 nElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	 eta
41 6 1.41421356 3.60392140 3.60392140 3.60392140 81.05459801 0.82423678 
177 24 0.70710678 40.97775464 40.97775464 40.97775464 127.67561727 10.32471782 
737 96 0.35355339 192.31004340 192.31004340 192.31004340 240.13983081 29.01382913 
3009 384 0.17677670 334.64611397 334.64611397 334.64611397 342.05571701 27.60045545 
12161 1536 0.08838835 391.08800756 391.08800756 391.08800756 391.70777536 17.31613739 
48897 6144 0.04419417 409.41056700 409.41056700 409.41056700 409.45295426 9.88347614 
196097 24576 0.02209709 415.42472667 415.42472667 415.42472667 415.42745401 5.67497585 
785409 98304 0.01104854 417.54747598 417.54747555 417.54747555 417.54764819 3.38641906 
3143681 393216 0.00552427 418.36445836 418.36446224 418.36446224 418.36446917 2.11132001 
12578817 1572864 0.00276214 418.70303934 418.70306509 418.70306509 418.70304002 1.36484873 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_1_error.dat <==
ndof	 nElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 418.97504247 337.92044446 415.37112107 415.37112107 0.82423678 
177 24 418.97504247 291.29942520 377.99728783 377.99728783 10.32471782 
737 96 418.97504247 178.83521166 226.66499907 226.66499907 29.01382913 
3009 384 418.97504247 76.91932546 84.32892849 84.32892849 27.60045545 
12161 1536 418.97504247 27.26726710 27.88703490 27.88703490 17.31613739 
48897 6144 418.97504247 9.52208821 9.56447547 9.56447547 9.88347614 
196097 24576 418.97504247 3.54758845 3.55031580 3.55031580 5.67497585 
785409 98304 418.97504247 1.42739428 1.42756692 1.42756648 3.38641906 
3143681 393216 418.97504247 0.61057330 0.61058023 0.61058410 2.11132001 
12578817 1572864 418.97504247 0.27200245 0.27197738 0.27200313 1.36484873 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
41 6 1.41421356 3.70252122 3.70252122 202.09925392 3.70252122 0.49593087 
177 24 0.70710678 45.42116935 45.42116935 183.65370175 45.42116935 9.50612206 
737 96 0.35355339 271.90770465 271.90770465 378.49790485 271.90770465 34.00014201 
3009 384 0.17677670 542.87400855 542.87400855 562.64581941 542.87400855 37.00707020 
12161 1536 0.08838835 650.03747183 650.03747183 651.75147941 650.03747183 23.08049482 
48897 6144 0.04419417 680.17659293 680.17659293 680.29359415 680.17659292 12.36049989 
196097 24576 0.02209709 688.11592610 688.11592610 688.12340918 688.11592610 6.36835785 
785409 98304 0.01104854 690.18061574 690.18061574 690.18108639 690.18061589 3.25160756 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 690.90655788 687.20403666 687.20403666 0.49593087 
177 24 690.90655788 645.48538853 645.48538853 9.50612206 
737 96 690.90655788 418.99885323 418.99885323 34.00014201 
3009 384 690.90655788 148.03254932 148.03254932 37.00707020 
12161 1536 690.90655788 40.86908605 40.86908605 23.08049482 
48897 6144 690.90655788 10.72996495 10.72996495 12.36049989 
196097 24576 690.90655788 2.79063177 2.79063177 6.36835785 
785409 98304 690.90655788 0.72594214 0.72594199 3.25160756 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
41 6 1.41421356 3.74221385 3.74221385 480.00000000 3.74221385 0.49593072 
177 24 0.70710678 51.04424737 51.04424737 331.15754394 51.04424737 9.50555496 
737 96 0.35355339 349.71229745 349.71229745 548.30651205 349.71229745 33.99978965 
3009 384 0.17677670 736.87894283 736.87894283 773.78777572 736.87894283 37.00814272 
12161 1536 0.08838835 880.84920748 880.84920748 883.99946378 880.84920748 23.08054772 
48897 6144 0.04419417 918.76006787 918.76006787 918.97355783 918.76006787 12.36050162 
196097 24576 0.02209709 928.35258521 928.35258521 928.36620544 928.35258521 6.36835790 
785409 98304 0.01104854 930.76630941 930.76630941 930.76716514 930.76630945 3.25160756 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 931.58001896 927.83780511 927.83780511 0.49593072 
177 24 931.58001896 880.53577159 880.53577159 9.50555496 
737 96 931.58001896 581.86772150 581.86772150 33.99978965 
3009 384 931.58001896 194.70107613 194.70107613 37.00814272 
12161 1536 931.58001896 50.73081147 50.73081147 23.08054772 
48897 6144 931.58001896 12.81995109 12.81995109 12.36050162 
196097 24576 931.58001896 3.22743375 3.22743375 6.36835790 
785409 98304 931.58001896 0.81370955 0.81370950 3.25160756 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
41 6 1.41421356 3.74967622 3.74967622 644.52679734 3.74967622 0.49593072 
177 24 0.70710678 54.14424104 54.14424104 526.85665643 54.14424104 39415.39533826 
737 96 0.35355339 469.27746496 469.27746496 913.04229499 469.27746496 33.99778996 
3009 384 0.17677670 1220.03498694 1220.03498694 1324.64783370 1220.03498694 37.01164268 
12161 1536 0.08838835 1528.87326216 1528.87326216 1538.38872446 1528.87326216 23.08077851 
48897 6144 0.04419417 1608.03141513 1608.03141513 1608.68550589 1608.03141513 12.36050953 
196097 24576 0.02209709 1627.84690971 1627.84690971 1627.88878817 1627.84690971 6.36835815 
785409 98304 0.01104854 1632.84218846 1632.84218846 1632.84482206 1632.84218863 3.25160757 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 1634.53399826 1630.78432204 1630.78432204 0.49593072 
177 24 1634.53399826 1580.38975722 1580.38975722 39415.39533826 
737 96 1634.53399826 1165.25653329 1165.25653329 33.99778996 
3009 384 1634.53399826 414.49901132 414.49901132 37.01164268 
12161 1536 1634.53399826 105.66073609 105.66073609 23.08077851 
48897 6144 1634.53399826 26.50258313 26.50258313 12.36050953 
196097 24576 1634.53399826 6.68708854 6.68708854 6.36835815 
785409 98304 1634.53399826 1.69180979 1.69180963 3.25160757 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_5_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
41 6 1.41421356 3.74993084 3.74993084 652.13803421 3.74993084 0.49593071 
177 24 0.70710678 55.68676299 55.68676299 721.26471845 55.68676299 57055407924956.22656250 
737 96 0.35355339 510.66099875 510.66099875 1083.95172212 510.66099875 33.99870064 
3009 384 0.17677670 1474.63496701 1474.63496701 1630.24979768 1474.63496701 37.01602169 
12161 1536 0.08838835 1922.19481028 1922.19481028 1937.26010577 1922.19481028 23.08108976 
48897 6144 0.04419417 2044.12140867 2044.12140867 2045.17849448 2044.12140867 12.36052025 
196097 24576 0.02209709 2076.95173923 2076.95173923 2077.01991333 2076.95173923 6.36835848 
785409 98304 0.01104854 2086.31692858 2086.31692858 2086.32122800 2086.31692874 3.25160758 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_5error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 2090.83217242 2087.08224158 2087.08224158 0.49593071 
177 24 2090.83217242 2035.14540943 2035.14540943 57055407924956.22656250 
737 96 2090.83217242 1580.17117368 1580.17117368 33.99870064 
3009 384 2090.83217242 616.19720542 616.19720542 37.01602169 
12161 1536 2090.83217242 168.63736215 168.63736215 23.08108976 
48897 6144 2090.83217242 46.71076375 46.71076375 12.36052025 
196097 24576 2090.83217242 13.88043319 13.88043319 6.36835848 
785409 98304 2090.83217242 4.51524384 4.51524368 3.25160758 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_6_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
177 24 0.70710678 56.80996067 56.80996067 969.54512482 56.80996067 2122575202425795510272.00000000 
737 96 0.35355339 579.50159534 579.50159534 1449.43328032 579.50159534 41.12993006 
3009 384 0.17677670 2105.54759009 2105.54759009 2437.80646316 2105.54759009 83.23483140 
12161 1536 0.08838835 2997.39884231 2997.39884231 3034.19310215 2997.39884231 62.08343969 
48897 6144 0.04419417 3251.51152301 3251.51152301 3254.18699334 3251.51152301 35.06010789 
196097 24576 0.02209709 3320.77833153 3320.77833153 3320.95261450 3320.77833154 18.82524496 
785409 98304 0.01104854 3340.73233486 3340.73233486 3340.74335877 3340.73233533 10.20723098 
3143681 393216 0.00552427 3346.93117660 3346.93117660 3346.93186687 3346.93117534 5.72825871 
12578817 1572864 0.00276214 3349.04340328 3349.04340328 3349.04353697 3349.04349369 3.36654727 


==> Pictures/data/BiLaplace_Adap/BiLaplace_Lshape_theta_1_lambda_6error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
177 24 3350.42710167 3293.61714101 3293.61714101 2122575202425795510272.00000000 
737 96 3350.42710167 2770.92550633 2770.92550633 41.12993006 
3009 384 3350.42710167 1244.87951158 1244.87951158 83.23483140 
12161 1536 3350.42710167 353.02825936 353.02825936 62.08343969 
48897 6144 3350.42710167 98.91557866 98.91557866 35.06010789 
196097 24576 3350.42710167 29.64877014 29.64877013 18.82524496 
785409 98304 3350.42710167 9.69476681 9.69476634 10.20723098 
3143681 393216 3350.42710167 3.49592507 3.49592633 5.72825871 
12578817 1572864 3350.42710167 1.38369839 1.38360798 3.36654727 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 49.73639635 49.73639635 49.73639635 282.89624660 8.13828786 
489 64 0.70710678 51.28276025 52.43721410 52.43721410 341.46066926 6.87676166 
713 92 0.70710678 52.58981349 56.53643437 56.53643437 409.17302773 4.00737824 
823 106 0.50000000 153.24672346 217.08113436 217.08113436 419.70231475 3347916008414018560.00000000 
915 118 0.50000000 153.67953747 217.14554765 217.14554765 422.96473258 10.32960269 
1101 142 0.50000000 154.94086315 217.88628338 217.88628338 432.65854625 10.96721748 
1209 156 0.50000000 155.58035639 218.03250607 218.03250607 437.68219647 10.04780852 
1255 162 0.50000000 155.99295405 218.57977904 218.57977904 440.96336400 10.60145160 
1301 168 0.50000000 156.20522806 219.15828388 219.15828388 442.66384915 10.40280422 
1347 174 0.50000000 156.22420210 219.37710841 219.37710841 442.81625914 10.27974997 
1393 180 0.35355339 303.65539714 303.90300303 303.90300303 442.96577093 26.06525031 
1969 252 0.35355339 338.96231261 443.43533768 443.43533768 522.33381331 28.39431075 
3004 383 0.35355339 352.57199567 459.82226040 459.82226040 555.36914502 27.87631938 
3583 456 0.35355339 359.33087198 473.74507963 473.74507963 572.32648572 26.89997937 
4233 538 0.25000000 513.04358606 546.43154287 546.43154287 591.63610843 29.58615643 
5635 714 0.25000000 568.58563272 610.93361681 610.93361681 666.74399068 26.00579275 
8587 1084 0.25000000 610.31957125 714.10648617 714.10648617 724.86780618 24.70665265 
14607 1838 0.25000000 639.51623646 760.17988817 760.17988817 766.42567165 20.34564358 
25324 3181 0.25000000 656.92304848 788.42096499 788.42096499 791.56237684 16.25138873 
46827 5876 0.25000000 668.37679482 807.55110011 807.55110011 808.25188616 12.56348476 
83266 10437 0.17677670 776.64599450 817.40918208 817.40918208 817.75715747 9.64309009 
147305 18458 0.12500000 812.30960772 823.04569159 823.04569159 823.12998295 7.38581745 
263530 32999 0.12500000 815.35082385 826.22102952 826.22102952 826.25291553 5.58927633 
462111 57840 0.08838835 825.21572305 827.96910799 827.96910799 827.97998791 4.23939752 
811270 101515 0.06250000 828.25872016 828.94727426 828.94727426 828.95314993 3.21046954 
1398016 174887 0.04419417 829.32279448 829.49565231 829.49565231 829.49673895 2.43894984 
2412455 301744 0.04419417 829.62729991 829.80082525 829.80082525 829.80137215 1.85921352 
4110725 514084 0.04419417 829.80183382 829.97585919 829.97585919 829.97597932 1.41899779 
6941263 867978 0.03125000 830.03128122 830.07478819 830.07478819 830.07483482 1.08713341 
11730381 1466700 0.03125000 830.08798786 830.13152461 830.13152461 830.13154741 0.83463309 
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 49.73639635 49.73639635 49.73639635 282.89624660 8.13828786 
489 64 0.70710678 51.28276025 52.43721410 52.43721410 341.46066926 6.87676166 
713 92 0.70710678 52.58981349 56.53643437 56.53643437 409.17302773 4.00737824 
823 106 0.50000000 153.24672346 217.08113436 217.08113436 419.70231475 789092008295551039700992.00000000 
988 127 0.50000000 154.67454575 217.27418764 217.27418764 430.58829893 10.43669614 
1158 149 0.50000000 155.93235455 217.92732105 217.92732105 440.47946360 9.79631501 
1220 157 0.50000000 156.31480209 218.00835466 218.00835466 443.54494597 9.95468969 
1282 165 0.50000000 156.69805005 218.56769598 218.56769598 446.64461913 10.61879726 
1328 171 0.50000000 156.92560514 218.92325594 218.92325594 448.49837319 10.28279825 
1374 177 0.50000000 156.94634488 219.15829330 219.15829330 448.66782419 10.40294545 
1420 183 0.50000000 156.96527144 219.37713026 219.37713026 448.82253354 10.27975101 
1466 189 0.50000000 156.98660606 228.08502011 228.08502011 448.99700995 7.55957801 
1505 194 0.35355339 306.50788900 309.60556478 309.60556478 449.06224121 25.98225488 
2081 266 0.35355339 341.02425061 445.55989463 445.55989463 527.24629108 28.53519426 
2921 372 0.35355339 352.17420719 476.91296626 476.91296626 554.38277853 27.08844133 
3795 482 0.35355339 362.28478104 504.71030343 504.71030343 579.85687020 28.21698795 
4868 617 0.35355339 379.80019319 564.80498765 564.80498765 626.06924263 26.63261783 
7176 907 0.25000000 585.85350657 639.76750099 639.76750099 690.61376384 24.77764248 
10576 1333 0.25000000 621.34072889 732.56184079 732.56184079 740.46709028 23.02933808 
17810 2239 0.25000000 646.48530403 773.22046661 773.22046661 776.45684673 18.57528692 
33313 4182 0.25000000 661.84860894 797.31973211 797.31973211 798.72488041 14.61568545 
59734 7491 0.25000000 671.23664014 811.90362903 811.90362903 812.43772337 11.23416604 
106577 13356 0.12500000 809.41014618 819.99617555 819.99617555 820.15290391 8.59119758 
192371 24094 0.08838835 821.87549219 824.57160316 824.57160316 824.61738730 6.50715756 
338561 42384 0.08838835 824.32484003 827.06485857 827.06485857 827.08312967 4.92758686 
605611 75788 0.06250000 827.76410711 828.45047086 828.45047086 828.45770740 3.72436597 
1045948 130861 0.04419417 829.04809096 829.21997042 829.21997042 829.22192020 2.82827911 
1806396 225949 0.04419417 829.47496820 829.64821458 829.64821458 829.64897652 2.14689046 
3094571 387010 0.04419417 829.71315955 829.88702064 829.88702064 829.88726782 1.64302764 
5214185 652038 0.04419417 829.85073887 830.02478136 830.02478136 830.02490489 1.25649756 
8855268 1107243 0.03125000 830.05914587 830.10268133 830.10268133 830.10270239 0.96431630 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 547.31854117 780.47839142 780.47839142 8.13828786 
489 64 830.21478777 488.75411851 777.77757367 778.93202752 6.87676166 
713 92 830.21478777 421.04176004 773.67835340 777.62497428 4.00737824 
823 106 830.21478777 410.51247302 613.13365341 676.96806431 3347916008414018560.00000000 
915 118 830.21478777 407.25005519 613.06924012 676.53525030 10.32960269 
1101 142 830.21478777 397.55624152 612.32850439 675.27392462 10.96721748 
1209 156 830.21478777 392.53259130 612.18228170 674.63443138 10.04780852 
1255 162 830.21478777 389.25142377 611.63500873 674.22183372 10.60145160 
1301 168 830.21478777 387.55093862 611.05650389 674.00955971 10.40280422 
1347 174 830.21478777 387.39852863 610.83767936 673.99058567 10.27974997 
1393 180 830.21478777 387.24901684 526.31178474 526.55939063 26.06525031 
1969 252 830.21478777 307.88097446 386.77945009 491.25247516 28.39431075 
3004 383 830.21478777 274.84564275 370.39252737 477.64279210 27.87631938 
3583 456 830.21478777 257.88830205 356.46970814 470.88391579 26.89997937 
4233 538 830.21478777 238.57867934 283.78324490 317.17120171 29.58615643 
5635 714 830.21478777 163.47079709 219.28117096 261.62915505 26.00579275 
8587 1084 830.21478777 105.34698159 116.10830160 219.89521652 24.70665265 
14607 1838 830.21478777 63.78911612 70.03489960 190.69855131 20.34564358 
25324 3181 830.21478777 38.65241093 41.79382278 173.29173929 16.25138873 
46827 5876 830.21478777 21.96290161 22.66368766 161.83799295 12.56348476 
83266 10437 830.21478777 12.45763030 12.80560569 53.56879327 9.64309009 
147305 18458 830.21478777 7.08480482 7.16909618 17.90518005 7.38581745 
263530 32999 830.21478777 3.96187224 3.99375825 14.86396392 5.58927633 
462111 57840 830.21478777 2.23479986 2.24567978 4.99906472 4.23939752 
811270 101515 830.21478777 1.26163784 1.26751351 1.95606761 3.21046954 
1398016 174887 830.21478777 0.71804882 0.71913546 0.89199329 2.43894984 
2412455 301744 830.21478777 0.41341562 0.41396252 0.58748786 1.85921352 
4110725 514084 830.21478777 0.23880845 0.23892858 0.41295395 1.41899779 
6941263 867978 830.21478777 0.13995295 0.13999958 0.18350655 1.08713341 
11730381 1466700 830.21478777 0.08324036 0.08326316 0.12679991 0.83463309 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_1error_1.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 780.47839142 780.47839142 8.13828786 
489 64 830.21478777 777.77757367 778.93202752 6.87676166 
713 92 830.21478777 773.67835340 777.62497428 4.00737824 
823 106 830.21478777 613.13365341 676.96806431 38878087115553907589251072.00000000 
988 127 830.21478777 612.93553060 675.11017089 10.42314482 
1158 149 830.21478777 612.29363606 673.83370640 9.79353986 
1220 157 830.21478777 612.19816492 673.46211157 9.94668601 
1282 165 830.21478777 611.64070404 673.07601264 10.61488021 
1328 171 830.21478777 611.30723548 672.85443599 10.28389037 
1374 177 830.21478777 611.05577717 672.83579633 10.40235571 
1420 183 830.21478777 610.83761380 672.81503174 10.27972913 
1466 189 830.21478777 602.29758348 672.79156480 7.59254398 
1505 194 830.21478777 518.99108019 522.04059129 25.95801705 
2065 264 830.21478777 392.24777503 488.33454502 28.87168623 
2516 321 830.21478777 371.91625785 483.36415159 27.93545465 
2976 379 830.21478777 352.60873516 476.32497630 26.90162907 
3786 481 830.21478777 324.07666844 467.81808729 28.02363968 
4724 599 830.21478777 264.24845143 300.03577071 27.88124513 
6716 849 830.21478777 183.58834657 246.41326472 25.35345198 
10011 1262 830.21478777 101.43945136 210.59598500 23.40744117 
17419 2190 830.21478777 59.04731706 185.02048106 18.90184884 
31400 3943 830.21478777 34.90793654 169.47175592 15.01027882 
56427 7076 830.21478777 19.33949811 159.70713062 11.58775562 
100604 12607 830.21478777 10.84329201 21.40185226 8.86650823 
179199 22444 830.21478777 6.10198998 16.88762485 6.77146234 
314643 39392 830.21478777 3.40361840 6.14066041 5.13163131 
560442 70135 830.21478777 1.91310807 4.67146579 3.88231317 
970039 121370 830.21478777 1.08202580 1.77451751 2.95035106 
1673775 209370 830.21478777 0.61643205 0.78957392 2.24211167 
2864882 358301 830.21478777 0.35647249 0.53025490 1.71333037 
4827882 603743 830.21478777 0.20709865 0.38112056 1.31190762 
8196192 1024859 830.21478777 0.12189666 0.16543048 1.00645403 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_1error__copy_.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 547.31854117 780.47839142 780.47839142 8.13828786 
489 64 830.21478777 488.75411851 777.77757367 778.93202752 6.87676166 
713 92 830.21478777 421.04176004 773.67835340 777.62497428 4.00737824 
823 106 830.21478777 410.51247302 613.13365341 676.96806431 789092008295551039700992.00000000 
988 127 830.21478777 399.62648884 612.94060013 675.54024202 10.43669614 
1158 149 830.21478777 389.73532417 612.28746672 674.28243322 9.79631501 
1220 157 830.21478777 386.66984180 612.20643311 673.89998568 9.95468969 
1282 165 830.21478777 383.57016864 611.64709179 673.51673772 10.61879726 
1328 171 830.21478777 381.71641458 611.29153183 673.28918263 10.28279825 
1374 177 830.21478777 381.54696358 611.05649447 673.26844289 10.40294545 
1420 183 830.21478777 381.39225423 610.83765751 673.24951633 10.27975101 
1466 189 830.21478777 381.21777782 602.12976766 673.22818171 7.55957801 
1505 194 830.21478777 381.15254656 520.60922299 523.70689877 25.98225488 
2081 266 830.21478777 302.96849669 384.65489314 489.19053716 28.53519426 
2921 372 830.21478777 275.83200924 353.30182151 478.04058058 27.08844133 
3795 482 830.21478777 250.35791757 325.50448434 467.93000673 28.21698795 
4868 617 830.21478777 204.14554514 265.40980012 450.41459458 26.63261783 
7176 907 830.21478777 139.60102393 190.44728678 244.36128120 24.77764248 
10576 1333 830.21478777 89.74769749 97.65294698 208.87405888 23.02933808 
17810 2239 830.21478777 53.75794104 56.99432116 183.72948374 18.57528692 
33313 4182 830.21478777 31.48990736 32.89505566 168.36617883 14.61568545 
59734 7491 830.21478777 17.77706440 18.31115874 158.97814763 11.23416604 
106577 13356 830.21478777 10.06188386 10.21861222 20.80464159 8.59119758 
192371 24094 830.21478777 5.59740047 5.64318461 8.33929558 6.50715756 
338561 42384 830.21478777 3.13165810 3.14992920 5.88994774 4.92758686 
605611 75788 830.21478777 1.75708037 1.76431691 2.45068066 3.72436597 
1045948 130861 830.21478777 0.99286757 0.99481735 1.16669681 2.82827911 
1806396 225949 830.21478777 0.56581125 0.56657319 0.73981957 2.14689046 
3094571 387010 830.21478777 0.32751995 0.32776713 0.50162822 1.64302764 
5214185 652038 830.21478777 0.18988288 0.19000641 0.36404890 1.25649756 
8855268 1107243 830.21478777 0.11208538 0.11210644 0.15564190 0.96431630 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 51.41016353 51.41016353 51.41016353 347.18952010 849894428659610983090618368.00000000 
313 42 0.70710678 51.92068986 51.92107980 51.92107980 371.88417796 7.12083977 
576 75 0.70710678 53.06538335 56.58120896 56.58120896 439.84244419 3.82222534 
821 106 0.50000000 167.50143805 216.12724331 216.12724331 547.25127969 11.58472883 
1057 136 0.50000000 170.70000315 217.47161421 217.47161421 582.93849374 10.04373620 
1165 150 0.50000000 173.35795571 218.22760162 218.22760162 615.14707671 10.26054184 
1273 164 0.50000000 174.99246894 218.97446484 218.97446484 636.23439792 10.56118597 
1335 172 0.50000000 176.31157900 219.12676285 219.12676285 654.02507104 10.41023232 
1381 178 0.50000000 177.48171572 219.23776152 219.23776152 670.42131482 10.33004317 
1427 184 0.50000000 177.90680442 221.83271618 221.83271618 676.52745296 8.75736899 
1619 208 0.50000000 180.11070058 240.67137189 240.67137189 709.54337469 1.51718891 
1777 228 0.50000000 180.70618624 240.94012633 240.94012633 718.87573609 1.22364356 
1823 234 0.35355339 412.74966463 451.07111095 451.07111095 720.93890951 27.07735759 
2718 347 0.35355339 436.56129956 541.96820953 541.96820953 796.85522902 27.29542646 
4116 523 0.35355339 459.75057906 771.31172589 771.31172589 877.65763625 32.64417778 
5798 735 0.35355339 471.12731754 838.09488660 838.09488660 920.07109874 32.03689697 
8291 1048 0.25000000 781.64910553 915.06927714 915.06927714 979.98628108 26.84816251 
13211 1666 0.25000000 802.95806741 993.57586352 993.57586352 1013.71448697 26.65557747 
16283 2052 0.25000000 816.92481989 1023.09847151 1023.09847151 1036.07739782 22.97278452 
25403 3198 0.25000000 830.27940663 1049.59915181 1049.59915181 1057.65282632 19.06680635 
40765 5124 0.25000000 841.69666274 1071.66099055 1071.66099055 1076.24961756 15.13404348 
67933 8530 0.12500000 1077.74693254 1094.68602896 1094.68602896 1096.87747227 13.79834990 
87451 10976 0.12500000 1084.05919049 1101.99221200 1101.99221200 1103.41649028 13.49039104 
116070 14563 0.08838835 1106.80047980 1111.27280316 1111.27280316 1111.77876798 10.66001943 
170883 21428 0.08838835 1109.66084734 1114.07902937 1114.07902937 1114.66495829 9.66800926 
232925 29196 0.06250000 1117.18490693 1118.28226976 1118.28226976 1118.44869268 7.73080754 
333601 41794 0.06250000 1118.60694769 1119.76437528 1119.76437528 1119.87395461 6.90627446 
449475 56296 0.06250000 1120.46579413 1121.68958224 1121.68958224 1121.73701784 5.57081075 
658637 82466 0.04419417 1122.17807328 1122.46452079 1122.46452079 1122.49658040 4.93726432 
890815 111512 0.04419417 1123.05356749 1123.36151826 1123.36151826 1123.37257186 4.01774472 
1246849 156042 0.04419417 1123.43504524 1123.74655863 1123.74655863 1123.75426639 3.56148279 
1670254 209003 0.03125000 1124.12250038 1124.19861905 1124.19861905 1124.20238634 2.92865542 
2391799 299242 0.03125000 1124.34699057 1124.42423834 1124.42423834 1124.42690845 2.55728251 
3230250 404093 0.02209709 1124.61845015 1124.63755806 1124.63755806 1124.63843820 2.12670902 
4451183 556762 0.02209709 1124.73122919 1124.75066010 1124.75066010 1124.75122125 1.86928133 
5984193 748450 0.02209709 1124.84483357 1124.86447732 1124.86447732 1124.86482967 1.56053390 
8321398 1040685 0.02209709 1124.91138259 1124.93117889 1124.93117889 1124.93138106 1.35493508 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12791932 777.93839922 1073.71775579 1073.71775579 849894428659610983090618368.00000000 
313 42 1125.12791932 753.24374136 1073.20683952 1073.20722946 7.12083977 
576 75 1125.12791932 685.28547513 1068.54671036 1072.06253597 3.82222534 
821 106 1125.12791932 577.87663963 909.00067601 957.62648127 11.58472883 
1057 136 1125.12791932 542.18942558 907.65630511 954.42791617 10.04373620 
1165 150 1125.12791932 509.98084261 906.90031770 951.76996361 10.26054184 
1273 164 1125.12791932 488.89352140 906.15345448 950.13545038 10.56118597 
1335 172 1125.12791932 471.10284828 906.00115647 948.81634032 10.41023232 
1381 178 1125.12791932 454.70660450 905.89015780 947.64620360 10.33004317 
1427 184 1125.12791932 448.60046636 903.29520314 947.22111490 8.75736899 
1619 208 1125.12791932 415.58454463 884.45654743 945.01721874 1.51718891 
1777 228 1125.12791932 406.25218323 884.18779299 944.42173308 1.22364356 
1823 234 1125.12791932 404.18900981 674.05680837 712.37825469 27.07735759 
2718 347 1125.12791932 328.27269030 583.15970979 688.56661976 27.29542646 
4116 523 1125.12791932 247.47028307 353.81619343 665.37734026 32.64417778 
5798 735 1125.12791932 205.05682058 287.03303272 654.00060178 32.03689697 
8291 1048 1125.12791932 145.14163824 210.05864218 343.47881379 26.84816251 
13211 1666 1125.12791932 111.41343235 131.55205580 322.16985191 26.65557747 
16283 2052 1125.12791932 89.05052150 102.02944781 308.20309943 22.97278452 
25403 3198 1125.12791932 67.47509300 75.52876751 294.84851269 19.06680635 
40765 5124 1125.12791932 48.87830176 53.46692877 283.43125658 15.13404348 
67933 8530 1125.12791932 28.25044705 30.44189036 47.38098678 13.79834990 
87451 10976 1125.12791932 21.71142904 23.13570732 41.06872883 13.49039104 
116070 14563 1125.12791932 13.34915134 13.85511616 18.32743952 10.66001943 
170883 21428 1125.12791932 10.46296103 11.04888995 15.46707198 9.66800926 
232925 29196 1125.12791932 6.67922664 6.84564956 7.94301239 7.73080754 
333601 41794 1125.12791932 5.25396471 5.36354404 6.52097163 6.90627446 
449475 56296 1125.12791932 3.39090148 3.43833708 4.66212519 5.57081075 
658637 82466 1125.12791932 2.63133892 2.66339853 2.94984604 4.93726432 
890815 111512 1125.12791932 1.75534746 1.76640106 2.07435183 4.01774472 
1246849 156042 1125.12791932 1.37365293 1.38136069 1.69287408 3.56148279 
1670254 209003 1125.12791932 0.92553298 0.92930027 1.00541894 2.92865542 
2391799 299242 1125.12791932 0.70101087 0.70368098 0.78092875 2.55728251 
3230250 404093 1125.12791932 0.48948112 0.49036126 0.50946917 2.12670902 
4451183 556762 1125.12791932 0.37669807 0.37725922 0.39669013 1.86928133 
5984193 748450 1125.12791932 0.26308965 0.26344200 0.28308575 1.56053390 
8321398 1040685 1125.12791932 0.19653826 0.19674043 0.21653673 1.35493508 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 51.90130777 51.90130777 51.90130777 370.89211996 32017314230951068465359371698138251264.00000000 
313 42 0.70710678 52.28231725 52.55530922 52.55530922 391.26840661 6.00130943 
681 88 0.70710678 54.34227782 59.98905612 59.98905612 546.22626332 0.86964455 
711 92 0.70710678 54.37373511 60.20205177 60.20205177 549.42127432 0.65511484 
750 97 0.50000000 167.98643451 206.15216228 206.15216228 552.46245123 4079669.72051492 
860 111 0.50000000 171.28816382 214.92583233 214.92583233 589.85526308 11.36263224 
993 128 0.50000000 173.66630990 217.96598643 217.96598643 619.04733455 56183053412255736932773696630647857780212226028732416.00000000 
1199 154 0.50000000 174.08692000 218.35529141 218.35529141 624.42510416 10.36312768 
1245 160 0.50000000 176.11054982 218.53418259 218.53418259 651.26737375 10.70701588 
1307 168 0.50000000 178.12152553 219.01272027 219.01272027 679.64298361 10.53301725 
1415 182 0.50000000 178.51212685 220.85521111 220.85521111 685.36504299 10.39776197 
1527 196 0.50000000 179.06824233 228.12867597 228.12867597 693.63554707 7.53877943 
1605 206 0.50000000 180.79448601 231.72553457 231.72553457 720.27517403 5.65847225 
1651 212 0.50000000 180.84691597 240.62526245 240.62526245 721.10805317 1.86576576 
1697 218 0.35355339 412.81760854 470.37295704 470.37295704 721.14622291 27.97946148 
2793 356 0.35355339 454.63254956 753.12122266 753.12122266 859.19320464 28.61381465 
3395 432 0.35355339 461.99065741 781.06137163 781.06137163 885.85731128 27.43843373 
3594 457 0.35355339 462.79841817 799.14653663 799.14653663 888.83199743 33.50082386 
6419 812 0.35355339 486.66913766 930.80268616 930.80268616 981.26940941 28.33171816 
12124 1529 0.25000000 822.09094364 1032.94730831 1032.94730831 1044.40121277 23.57130474 
22165 2790 0.25000000 843.15713629 1074.89024717 1074.89024717 1078.63863078 18.51022982 
39584 4973 0.25000000 855.61002583 1097.78759203 1097.78759203 1099.10308408 14.09400729 
73688 9247 0.25000000 862.55123115 1110.17006125 1110.17006125 1110.58366423 10.68487585 
132014 16551 0.25000000 866.39729500 1116.83504092 1116.83504092 1116.96786391 8.08166454 
238816 29915 0.25000000 868.58188057 1120.55137688 1120.55137688 1120.60142995 6.06867659 
428080 53599 0.25000000 869.76998409 1122.56602161 1122.56602161 1122.57979985 4.58901474 
746855 93474 0.25000000 870.43811479 1123.68782021 1123.68782021 1123.69302760 3.46169219 
1311692 164127 0.17677670 1048.03832745 1124.31032290 1124.31032290 1124.31231183 2.63061788 
2233681 279428 0.17677670 1048.33569669 1124.65400069 1124.65400069 1124.65454698 2.01078118 
3787959 473768 0.17677670 1048.50943217 1124.85426077 1124.85426077 1124.85450153 1.53808059 
6441406 805535 0.12500000 1104.85383657 1124.96770826 1124.96770826 1124.96777991 1.18226878 
10781234 1348127 0.12500000 1104.91718360 1125.03343193 1125.03343193 1125.03345448 0.90943322 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12793193 754.23581197 1073.22662416 1073.22662416 32017314230951068465359371698138251264.00000000 
313 42 1125.12793193 733.85952532 1072.57262271 1072.84561468 6.00130943 
681 88 1125.12793193 578.90166861 1065.13887581 1070.78565411 0.86964455 
711 92 1125.12793193 575.70665761 1064.92588016 1070.75419682 0.65511484 
750 97 1125.12793193 572.66548070 918.97576965 957.14149742 4079669.72051492 
860 111 1125.12793193 535.27266885 910.20209960 953.83976811 11.36263224 
993 128 1125.12793193 506.08059738 907.16194550 951.46162203 56183053412255736932773696630647857780212226028732416.00000000 
1199 154 1125.12793193 500.70282777 906.77264052 951.04101193 10.36312768 
1245 160 1125.12793193 473.86055818 906.59374934 949.01738211 10.70701588 
1307 168 1125.12793193 445.48494832 906.11521166 947.00640640 10.53301725 
1415 182 1125.12793193 439.76288894 904.27272082 946.61580508 10.39776197 
1527 196 1125.12793193 431.49238486 896.99925596 946.05968960 7.53877943 
1605 206 1125.12793193 404.85275790 893.40239736 944.33344592 5.65847225 
1651 212 1125.12793193 404.01987876 884.50266948 944.28101596 1.86576576 
1697 218 1125.12793193 403.98170902 654.75497489 712.31032339 27.97946148 
2793 356 1125.12793193 265.93472729 372.00670927 670.49538237 28.61381465 
3395 432 1125.12793193 239.27062065 344.06656030 663.13727452 27.43843373 
3594 457 1125.12793193 236.29593450 325.98139530 662.32951376 33.50082386 
6419 812 1125.12793193 143.85852252 194.32524577 638.45879427 28.33171816 
12124 1529 1125.12793193 80.72671916 92.18062362 303.03698829 23.57130474 
22165 2790 1125.12793193 46.48930115 50.23768476 281.97079564 18.51022982 
39584 4973 1125.12793193 26.02484785 27.34033990 269.51790610 14.09400729 
73688 9247 1125.12793193 14.54426770 14.95787068 262.57670078 10.68487585 
132014 16551 1125.12793193 8.16006802 8.29289101 258.73063693 8.08166454 
238816 29915 1125.12793193 4.52650198 4.57655505 256.54605136 6.06867659 
428080 53599 1125.12793193 2.54813208 2.56191032 255.35794784 4.58901474 
746855 93474 1125.12793193 1.43490433 1.44011172 254.68981714 3.46169219 
1311692 164127 1125.12793193 0.81562010 0.81760903 77.08960448 2.63061788 
2233681 279428 1125.12793193 0.47338495 0.47393124 76.79223524 2.01078118 
3787959 473768 1125.12793193 0.27343040 0.27367116 76.61849976 1.53808059 
6441406 805535 1125.12793193 0.16015202 0.16022367 20.27409536 1.18226878 
10781234 1348127 1125.12793193 0.09447745 0.09450000 20.21074833 0.90943322 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_5_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
233 32 0.70710678 52.40466125 52.40466125 398.22605332 52.40466125 1933149565288697879807859359744.00000000 
345 46 0.70710678 56.37672050 56.37672050 462.87030341 53.38581417 4.03186875 
553 72 0.70710678 58.09012649 58.09012649 578.54551431 54.64597953 2.73538516 
647 84 0.70710678 59.47202754 59.47202754 619.45053235 54.98895742 1.59958343 
725 94 0.70710678 60.20958320 60.20958320 629.73848501 55.06882000 0.73424380 
812 105 0.70710678 60.34589503 60.34589503 656.34109689 55.26469907 0.00000000 
860 111 0.50000000 210.97045758 210.97045758 672.20765376 177.60666262 12.35564672 
984 127 0.50000000 218.21436464 218.21436464 744.04627927 182.25605095 10.45377484 
1030 133 0.50000000 218.33471070 218.33471070 753.04813898 182.79128903 10.43696676 
1076 139 0.50000000 219.10117421 219.10117421 760.58618131 183.23209192 11.11293935 
1138 147 0.50000000 225.58494246 225.58494246 773.29222032 183.96028025 10.30681434 
1319 170 0.50000000 228.48659312 228.48659312 813.53881492 186.15105019 6.37250115 
1443 186 0.50000000 240.61104329 240.61104329 846.67403050 187.83307674 1.86833502 
1489 192 0.50000000 319.89313418 0.00000000 860.46023661 188.50309754 26.63542745 
2193 280 0.50000000 241.38358011 0.00000000 943.27725809 192.19985523 0.00000000 
2232 285 0.35355339 595.46999567 595.46999567 959.30639079 481.20514011 27.24845954 
3189 406 0.35355339 840.96040841 840.96040841 1067.28745580 506.93212775 24.97266044 
4845 614 0.35355339 888.72075833 888.72075833 1115.59102974 517.57642888 20.65553417 
4893 620 0.35355339 892.26989156 892.26989156 1116.07968017 517.68158517 19.73230376 
4941 626 0.25000000 1014.04797956 1014.04797956 1116.46293352 866.09346660 32.16622638 
9249 1168 0.25000000 1148.46951214 1148.46951214 1208.58609176 920.52456018 28.38883383 
16664 2101 0.17677670 1260.77690408 1260.77690408 1277.05558211 1179.54813840 23.76163957 
33699 4240 0.12500000 1307.14258209 1307.14258209 1312.42464439 1285.13022717 17.81302372 
61406 7715 0.12500000 1327.29540102 1327.29540102 1329.42201027 1301.42356971 13.31268789 
117957 14802 0.08838835 1337.75836347 1337.75836347 1338.66309759 1331.45220227 9.90126825 
212622 26657 0.06250000 1343.42609000 1343.42609000 1343.61015453 1341.78672453 7.41906366 
387267 48514 0.06250000 1346.23658678 1346.23658678 1346.31106825 1344.48030499 5.55653259 
697585 87342 0.04419417 1347.78071970 1347.78071970 1347.80061836 1347.34144608 4.19204965 
1227105 153584 0.03125000 1348.62134250 1348.62134250 1348.62918098 1348.51421736 3.16475993 
2133843 266964 0.03125000 1349.08806599 1349.08806599 1349.09038779 1348.97534553 2.40957447 
3600172 450367 0.02209709 1349.35534582 1349.35534582 1349.35618851 1349.32741477 1.84214652 
6125903 766152 0.02209709 1349.50740164 1349.50740164 1349.50777152 1349.47899132 1.41429360 
10424600 1303641 0.01562500 1349.59667656 1349.59667656 1349.59678168 1349.58958557 1.09030459 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_0.5_lambda_5error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1349.72749832 1297.32283707 1297.32283707 1933149565288697879807859359744.00000000 
345 46 1349.72749832 1293.35077782 1296.34168415 4.03186875 
553 72 1349.72749832 1291.63737183 1295.08151879 2.73538516 
647 84 1349.72749832 1290.25547078 1294.73854090 1.59958343 
725 94 1349.72749832 1289.51791512 1294.65867832 0.73424380 
812 105 1349.72749832 1289.38160329 1294.46279925 0.00000000 
860 111 1349.72749832 1138.75704074 1172.12083570 12.35564672 
984 127 1349.72749832 1131.51313368 1167.47144737 10.45377484 
1030 133 1349.72749832 1131.39278762 1166.93620929 10.43696676 
1076 139 1349.72749832 1130.62632411 1166.49540640 11.11293935 
1138 147 1349.72749832 1124.14255586 1165.76721807 10.30681434 
1319 170 1349.72749832 1121.24090520 1163.57644813 6.37250115 
1443 186 1349.72749832 1109.11645503 1161.89442158 1.86833502 
1489 192 1349.72749832 1349.72749832 1161.22440078 26.63542745 
2193 280 1349.72749832 1349.72749832 1157.52764309 0.00000000 
2232 285 1349.72749832 754.25750265 868.52235821 27.24845954 
3189 406 1349.72749832 508.76708991 842.79537057 24.97266044 
4845 614 1349.72749832 461.00673999 832.15106944 20.65553417 
4893 620 1349.72749832 457.45760676 832.04591315 19.73230376 
4941 626 1349.72749832 335.67951876 483.63403172 32.16622638 
9249 1168 1349.72749832 201.25798618 429.20293814 28.38883383 
16664 2101 1349.72749832 88.95059424 170.17935992 23.76163957 
33699 4240 1349.72749832 42.58491623 64.59727115 17.81302372 
61406 7715 1349.72749832 22.43209730 48.30392861 13.31268789 
117957 14802 1349.72749832 11.96913485 18.27529605 9.90126825 
212622 26657 1349.72749832 6.30140832 7.94077379 7.41906366 
387267 48514 1349.72749832 3.49091154 5.24719333 5.55653259 
697585 87342 1349.72749832 1.94677862 2.38605224 4.19204965 
1227105 153584 1349.72749832 1.10615582 1.21328096 3.16475993 
2133843 266964 1349.72749832 0.63943233 0.75215279 2.40957447 
3600172 450367 1349.72749832 0.37215250 0.40008355 1.84214652 
6125903 766152 1349.72749832 0.22009668 0.24850700 1.41429360 
10424600 1303641 1349.72749832 0.13082176 0.13791275 1.09030459 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 49.73639635 49.73639635 49.73639635 282.89624660 8.13828786 
977 128 0.35355339 276.45885804 276.45885804 276.45885804 387.37486705 31.56468307 
4001 512 0.17677670 521.85074520 521.85074520 521.85074520 540.09511467 39.60250098 
16193 2048 0.08838835 663.70354851 663.70354851 663.70354851 665.49048166 32.83500574 
65153 8192 0.04419417 743.12935471 743.12935471 743.12935471 743.26901817 24.43023499 
261377 32768 0.02209709 785.73475223 785.73475223 785.73475223 785.74450908 17.56304882 
1047041 131072 0.01104854 807.75853448 807.75853429 807.75853429 807.75917894 12.48535586 
4191233 524288 0.00552427 818.93526100 818.93526874 818.93526874 818.93530240 8.84412642 
16771073 2097152 0.00276214 824.56140299 824.56142389 824.56142389 824.56140562 6.25770314 



==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 547.31854117 780.47839142 780.47839142 8.13828786 
977 128 830.21478777 442.83992072 553.75592973 553.75592973 31.56468307 
4001 512 830.21478777 290.11967310 308.36404257 308.36404257 39.60250098 
16193 2048 830.21478777 164.72430611 166.51123926 166.51123926 32.83500574 
65153 8192 830.21478777 86.94576960 87.08543306 87.08543306 24.43023499 
261377 32768 830.21478777 44.47027869 44.48003554 44.48003554 17.56304882 
1047041 131072 830.21478777 22.45560883 22.45625348 22.45625329 12.48535586 
4191233 524288 830.21478777 11.27948537 11.27951903 11.27952677 8.84412642 
16771073 2097152 830.21478777 5.65338215 5.65336388 5.65338478 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 51.23489408 51.23489408 51.23489408 339.34971135 1108793126230960419822773970352996352.00000000 
977 128 0.35355339 356.86704421 356.86704421 356.86704421 566.10137010 31.56155605 
4001 512 0.17677670 787.30146729 787.30146729 787.30146729 829.57915162 39.60223299 
16193 2048 0.08838835 975.21827615 975.21827615 975.21827615 979.08117067 32.83499486 
65153 8192 0.04419417 1041.23597907 1041.23597907 1041.23597907 1041.51019017 24.43023448 
261377 32768 0.02209709 1065.34681497 1065.34681498 1065.34681498 1065.36475164 17.56304881 
1047041 131072 0.01104854 1074.85911940 1074.85911937 1074.85911937 1074.86026054 12.48535586 
4191233 524288 0.00552427 1078.93388338 1078.93388743 1078.93388743 1078.93395524 8.84412642 
16771073 2097152 0.00276214 1080.79496328 1080.79500181 1080.79500181 1080.79496778 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1082.53688167 743.18717032 1031.30198759 1031.30198759 1108793126230960419822773970352996352.00000000 
977 128 1082.53688167 516.43551157 725.66983746 725.66983746 31.56155605 
4001 512 1082.53688167 252.95773005 295.23541438 295.23541438 39.60223299 
16193 2048 1082.53688167 103.45571100 107.31860552 107.31860552 32.83499486 
65153 8192 1082.53688167 41.02669150 41.30090260 41.30090260 24.43023448 
261377 32768 1082.53688167 17.17213003 17.19006669 17.19006670 17.56304881 
1047041 131072 1082.53688167 7.67662113 7.67776230 7.67776227 12.48535586 
4191233 524288 1082.53688167 3.60292643 3.60299424 3.60299829 8.84412642 
16771073 2097152 1082.53688167 1.74191389 1.74187986 1.74191839 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 51.41016353 51.41016353 51.41016353 347.18952010 71588674063894091993448877630947328.00000000 
977 128 0.35355339 359.53262765 359.53262765 359.53262765 572.83848453 31.55658249 
4001 512 0.17677670 796.18811781 796.18811781 796.18811781 839.45182927 39.60399855 
16193 2048 0.08838835 1000.09342615 1000.09342615 1000.09342615 1004.15630819 32.83506763 
65153 8192 0.04419417 1075.92694431 1075.92694431 1075.92694431 1076.21973419 24.43023640 
261377 32768 0.02209709 1104.40515686 1104.40515686 1104.40515686 1104.42443285 17.56304885 
1047041 131072 0.01104854 1115.80958829 1115.80958826 1115.80958826 1115.81081803 12.48535586 
4191233 524288 0.00552427 1120.73864063 1120.73864479 1120.73864479 1120.73871817 8.84412642 
16771073 2097152 0.00276214 1123.00170959 1123.00174758 1123.00174758 1123.00171445 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12791932 777.93839922 1073.71775579 1073.71775579 71588674063894091993448877630947328.00000000 
977 128 1125.12791932 552.28943479 765.59529167 765.59529167 31.55658249 
4001 512 1125.12791932 285.67609005 328.93980151 328.93980151 39.60399855 
16193 2048 1125.12791932 120.97161113 125.03449317 125.03449317 32.83506763 
65153 8192 1125.12791932 48.90818513 49.20097501 49.20097501 24.43023640 
261377 32768 1125.12791932 20.70348647 20.72276246 20.72276246 17.56304885 
1047041 131072 1125.12791932 9.31710129 9.31833106 9.31833103 12.48535586 
4191233 524288 1125.12791932 4.38920115 4.38927453 4.38927869 8.84412642 
16771073 2097152 1125.12791932 2.12620487 2.12617174 2.12620973 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 51.90130777 51.90130777 51.90130777 370.89211996 32017314230951068465359371698138251264.00000000 
977 128 0.35355339 361.28889905 361.28889905 361.28889905 577.30984676 31.56117023 
4001 512 0.17677670 800.02992226 800.02992226 800.02992226 843.72361358 39.60409468 
16193 2048 0.08838835 1008.31813136 1008.31813136 1008.31813136 1012.44825194 32.83507144 
65153 8192 0.04419417 1081.77360951 1081.77360951 1081.77360951 1082.06959056 24.43023646 
261377 32768 0.02209709 1107.68782920 1107.68782921 1107.68782921 1107.70721996 17.56304885 
1047041 131072 0.01104854 1117.52513906 1117.52513902 1117.52513902 1117.52637258 12.48535586 
4191233 524288 0.00552427 1121.61268909 1121.61269319 1121.61269319 1121.61276675 8.84412642 
16771073 2097152 0.00276214 1123.44249963 1123.44253795 1123.44253795 1123.44250450 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12793193 754.23581197 1073.22662416 1073.22662416 32017314230951068465359371698138251264.00000000 
977 128 1125.12793193 547.81808517 763.83903288 763.83903288 31.56117023 
4001 512 1125.12793193 281.40431835 325.09800967 325.09800967 39.60409468 
16193 2048 1125.12793193 112.67967999 116.80980057 116.80980057 32.83507144 
65153 8192 1125.12793193 43.05834137 43.35432242 43.35432242 24.43023646 
261377 32768 1125.12793193 17.42071197 17.44010272 17.44010273 17.56304885 
1047041 131072 1125.12793193 7.60155935 7.60279291 7.60279287 12.48535586 
4191233 524288 1125.12793193 3.51516518 3.51523874 3.51524284 8.84412642 
16771073 2097152 1125.12793193 1.68542743 1.68539398 1.68543230 6.25770314 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_5_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
233 32 0.70710678 52.40466125 52.40466125 398.22605332 52.40466125 1933149565288697879807859359744.00000000 
977 128 0.35355339 414.06078657 414.06078657 724.94848006 414.06078657 37.38350770 
4001 512 0.17677670 1013.47967935 1013.47967935 1084.63562800 1013.47967935 50.14542930 
16193 2048 0.08838835 1259.84988978 1259.84988978 1266.30419004 1259.84988978 32.73891492 
65153 8192 0.04419417 1325.86589312 1325.86589312 1326.31054195 1325.86589312 17.74698167 
261377 32768 0.02209709 1343.09204485 1343.09204485 1343.12055327 1343.09204485 9.27452029 
1047041 131072 0.01104854 1347.72884551 1347.72884551 1347.73063995 1347.72884589 4.90044805 
4191233 524288 0.00552427 1349.05623608 1349.05623608 1349.05634982 1349.05623747 2.68217003 
16771073 2097152 0.00276214 1349.47315237 1349.47315237 1349.47327002 1349.47326299 1.54630141 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit2_theta_1_lambda_5error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1349.72749832 1297.32283707 1297.32283707 1933149565288697879807859359744.00000000 
977 128 1349.72749832 935.66671175 935.66671175 37.38350770 
4001 512 1349.72749832 336.24781897 336.24781897 50.14542930 
16193 2048 1349.72749832 89.87760854 89.87760854 32.73891492 
65153 8192 1349.72749832 23.86160520 23.86160520 17.74698167 
261377 32768 1349.72749832 6.63545347 6.63545347 9.27452029 
1047041 131072 1349.72749832 1.99865281 1.99865243 4.90044805 
4191233 524288 1349.72749832 0.67126224 0.67126085 2.68217003 
16771073 2097152 1349.72749832 0.25434595 0.25423533 1.54630141 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1082.46536855 743.13652637 1031.23407222 1031.49122285 80744109933258782115239709592518656.00000000 
977 128 1082.46536855 516.41651341 725.59292027 726.41059181 31.54827059 
4001 512 1082.46536855 253.01994007 295.29160615 295.52549605 39.58139351 
16193 2048 1082.46536855 103.56175091 107.42372868 107.44637821 32.81661836 
65153 8192 1082.46536855 41.14874147 41.42288239 41.42449872 24.41640500 
261377 32768 1082.46536855 17.29753361 17.31546567 17.31557147 17.55318998 
1047041 131072 1082.46536855 7.80223496 7.80337588 7.80338253 12.47842783 
4191233 524288 1082.46536855 3.72826205 3.72833438 3.72833432 8.83925964 
16771073 2097152 1082.46536855 1.86697751 1.86697153 1.86698205 6.25427601 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70816753 51.14960301 51.42589156 51.42589156 347.25847114 48190343599724816365698008802656256.00000000 
977 128 0.35408376 358.70708593 359.46922005 359.46922005 572.78188542 31.54371088 
4001 512 0.17704188 795.76255223 795.99740464 795.99740464 839.25287895 39.58313617 
16193 2048 0.08852094 999.83596883 999.85890170 999.85890170 1003.92127646 32.81669091 
65153 8192 0.04426047 1075.68991329 1075.69157267 1075.69157267 1075.98433472 24.41640691 
261377 32768 0.02213024 1104.17472113 1104.17483052 1104.17483052 1104.19410496 17.55319002 
1047041 131072 0.01106512 1115.58037408 1115.58038093 1115.58038093 1115.58161071 12.47842783 
4191233 524288 0.00553256 1120.50428851 1120.50428798 1120.50428798 1120.50436648 8.83925964 
16771073 2097152 0.00276628 1122.75373613 1122.75374845 1122.75374845 1122.75374103 6.25427601 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1124.95263113 777.69416000 1073.52673958 1073.80302813 48190343599724816365698008802656256.00000000 
977 128 1124.95263113 552.17074571 765.48341109 766.24554521 31.54371088 
4001 512 1124.95263113 285.69975219 328.95522649 329.19007890 39.58313617 
16193 2048 1124.95263113 121.03135467 125.09372943 125.11666230 32.81669091 
65153 8192 1124.95263113 48.96829642 49.26105847 49.26271784 24.41640691 
261377 32768 1124.95263113 20.75852617 20.77780061 20.77791000 17.55319002 
1047041 131072 1124.95263113 9.37102043 9.37225021 9.37225706 12.47842783 
4191233 524288 1124.95263113 4.44826465 4.44834316 4.44834263 8.83925964 
16771073 2097152 1124.95263113 2.19889011 2.19888268 2.19889500 6.25427601 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70816753 51.63216309 51.87159440 51.87159440 370.78534440 31608490154562068335055132791412883456.00000000 
977 128 0.35408376 360.43495781 361.23014301 361.23014301 577.20023884 31.54809131 
4001 512 0.17704188 799.64189619 799.89893401 799.89893401 843.56899085 39.58322146 
16193 2048 0.08852094 1008.07327839 1008.09882166 1008.09882166 1012.22631805 32.81669465 
65153 8192 0.04426047 1081.53610891 1081.53794787 1081.53794787 1081.83373974 24.41640697 
261377 32768 0.02213024 1107.45464119 1107.45476175 1107.45476175 1107.47414035 17.55319002 
1047041 131072 0.01106512 1117.29884821 1117.29885584 1117.29885584 1117.30008865 12.47842783 
4191233 524288 0.00553256 1121.39647727 1121.39647782 1121.39647782 1121.39655537 8.83925964 
16771073 2097152 0.00276628 1123.24267899 1123.24268977 1123.24268977 1123.24268389 6.25427601 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12123909 754.33589469 1073.24964469 1073.48907600 31608490154562068335055132791412883456.00000000 
977 128 1125.12123909 547.92100025 763.89109607 764.68628128 31.54809131 
4001 512 1125.12123909 281.55224824 325.22230508 325.47934290 39.58322146 
16193 2048 1125.12123909 112.89492104 117.02241743 117.04796069 32.81669465 
65153 8192 1125.12123909 43.28749935 43.58329121 43.58513017 24.41640697 
261377 32768 1125.12123909 17.64709874 17.66647734 17.66659790 17.55319002 
1047041 131072 1125.12123909 7.82115043 7.82238324 7.82239087 12.47842783 
4191233 524288 1125.12123909 3.72468372 3.72476127 3.72476182 8.83925964 
16771073 2097152 1125.12123909 1.87855520 1.87854932 1.87856010 6.25427601 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_5_4lvl.dat <==
nDoF	 nrElem	 hmax	 lambda_h	 GLB_Sk	 lambda_M	 GLB_M	 eta
233 32 0.70816753 52.39703410 52.39703410 398.05487088 52.12945986 352969357913783363702848749568.00000000 
977 128 0.35408376 414.04730537 414.04730537 724.93929927 412.99266776 37.38594677 
4001 512 0.17704188 1013.47739458 1013.47739458 1084.63572732 1013.08006467 50.14686608 
16193 2048 0.08852094 1259.84684656 1259.84684656 1266.30131596 1259.80842787 32.73887344 
65153 8192 0.04426047 1325.85719353 1325.85719353 1326.30185029 1325.85453410 17.74574252 
261377 32768 0.02213024 1343.07814200 1343.07814200 1343.10665075 1343.07797148 9.27232956 
1047041 131072 0.01106512 1347.71134136 1347.71134136 1347.71313572 1347.71133091 4.89770216 
4191233 524288 0.00553256 1349.03659013 1349.03659013 1349.03670627 1349.03659325 2.67929035 
16771073 2097152 0.00276628 1349.45236567 1349.45236567 1349.45247061 1349.45246354 1.54362617 


==> Pictures/data/BiLaplace_Adap/BiLaplace_PerturbSlit_theta_1_lambda_5error.dat <==
nDoF	 nrElem	 lambda	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1349.62668808 1297.22965398 1297.49722823 352969357913783363702848749568.00000000 
977 128 1349.62668808 935.57938271 936.63402033 37.38594677 
4001 512 1349.62668808 336.14929350 336.54662341 50.14686608 
16193 2048 1349.62668808 89.77984152 89.81826021 32.73887344 
65153 8192 1349.62668808 23.76949455 23.77215398 17.74574252 
261377 32768 1349.62668808 6.54854609 6.54871660 9.27232956 
1047041 131072 1349.62668808 1.91534672 1.91535717 4.89770216 
4191233 524288 1349.62668808 0.59009796 0.59009484 2.67929035 
16771073 2097152 1349.62668808 0.17432241 0.17422455 1.54362617 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 14.66736707 15.01973095 15.01973095 21.48139168 8.14252131 
457 62 1.41421356 21.21062990 31.52076215 31.52076215 39.18567753 6.30092505 
521 70 1.41421356 21.21062990 36.71738412 36.71738412 39.18567753 12.22536367 
707 94 1.41421356 24.89964559 39.44792470 39.44792470 53.95323266 3.88039109 
746 99 1.00000000 41.76894576 50.65284850 50.65284850 53.95323266 11.61149904 
1220 159 1.00000000 48.00427148 63.17443497 63.17443497 64.83058389 10.25275243 
2128 273 1.00000000 51.55573114 64.91958213 64.91958213 71.48052366 15.82891665 
2197 282 1.00000000 51.55573114 71.12845771 71.12845771 71.48052366 8.33249229 
4641 590 1.00000000 54.13439393 71.88289818 71.88289818 76.53519897 16.17120252 
4687 596 1.00000000 54.13439393 76.48526766 76.48526766 76.53519897 6.12041959 
9178 1161 1.00000000 55.19704038 78.63367339 78.63367339 78.67664319 4.47689255 
16480 2077 1.00000000 55.70614516 79.70923106 79.70923106 79.71506669 3.31201868 
32191 4048 1.00000000 55.98380727 80.27960932 80.27960932 80.28487032 2.43230639 
56710 7119 1.00000000 56.12371841 80.57241491 80.57241491 80.57291924 1.82303854 
106911 13406 1.00000000 56.20228714 80.73461844 80.73461844 80.73495093 1.35598370 
188361 23598 1.00000000 56.24395037 80.82089548 80.82089548 80.82095295 1.01908049 
339256 42481 1.00000000 56.26764815 80.86986577 80.86986577 80.86989521 0.76255260 
584250 73115 1.00000000 56.28044278 80.89631263 80.89631263 80.89632702 0.58006405 
1000510 125179 1.00000000 56.28783375 80.91159470 80.91159470 80.91159808 0.43950956 
1739580 217601 1.00000000 56.29205696 80.92032291 80.92032291 80.92032476 0.33654194 
2926177 365970 1.00000000 56.29445641 80.92528086 80.92528086 80.92528317 0.25873364 
4961920 620515 1.00000000 56.29588949 80.92824721 80.92824721 80.92824467 0.19890115 
8271156 1034213 1.00000000 56.29672792 80.92998006 80.92998006 80.92997735 0.15405443 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 80.93261350 59.45122182 65.91288255 66.26524643 8.14252131 
457 62 80.93261350 41.74693597 49.41185135 59.72198360 6.30092505 
521 70 80.93261350 41.74693597 44.21522938 59.72198360 12.22536367 
707 94 80.93261350 26.97938084 41.48468880 56.03296791 3.88039109 
746 99 80.93261350 26.97938084 30.27976500 39.16366774 11.61149904 
1220 159 80.93261350 16.10202961 17.75817853 32.92834202 10.25275243 
2128 273 80.93261350 9.45208984 16.01303137 29.37688236 15.82891665 
2197 282 80.93261350 9.45208984 9.80415579 29.37688236 8.33249229 
4641 590 80.93261350 4.39741453 9.04971532 26.79821957 16.17120252 
4687 596 80.93261350 4.39741453 4.44734584 26.79821957 6.12041959 
9178 1161 80.93261350 2.25597031 2.29894011 25.73557312 4.47689255 
16480 2077 80.93261350 1.21754681 1.22338244 25.22646834 3.31201868 
32191 4048 80.93261350 0.64774318 0.65300418 24.94880623 2.43230639 
56710 7119 80.93261350 0.35969426 0.36019859 24.80889509 1.82303854 
106911 13406 80.93261350 0.19766257 0.19799506 24.73032636 1.35598370 
188361 23598 80.93261350 0.11166055 0.11171802 24.68866313 1.01908049 
339256 42481 80.93261350 0.06271829 0.06274773 24.66496535 0.76255260 
584250 73115 80.93261350 0.03628648 0.03630087 24.65217072 0.58006405 
1000510 125179 80.93261350 0.02101542 0.02101880 24.64477975 0.43950956 
1739580 217601 80.93261350 0.01228874 0.01229059 24.64055654 0.33654194 
2926177 365970 80.93261350 0.00733033 0.00733264 24.63815709 0.25873364 
4961920 620515 80.93261350 0.00436883 0.00436629 24.63672401 0.19890115 
8271156 1034213 80.93261350 0.00263615 0.00263344 24.63588558 0.15405443 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 31.32413717 31.52076215 31.52076215 97.10982122 6.30092505 
409 56 1.41421356 30.65142170 34.27616309 34.27616309 90.92338659 4.61518656 
521 70 1.41421356 30.65142170 43.59609591 43.59609591 90.92338659 2.44606725 
551 74 1.00000000 61.10671482 66.45288401 66.45288401 91.25625677 16.24760237 
659 88 1.00000000 65.49265766 72.34404901 72.34404901 101.39698412 16.88371319 
767 102 1.00000000 86.18908988 92.41931880 92.41931880 161.40133388 15.75099613 
822 109 1.00000000 86.26590294 105.97525894 105.97525894 161.67091075 14.82854551 
861 114 1.00000000 86.26590294 118.73408411 118.73408411 161.67091075 15.68810233 
907 120 0.70710678 137.95502955 141.14700950 141.14700950 169.57563053 23.64984192 
1145 150 0.70710678 138.19413354 142.74440849 142.74440849 169.93704970 22.83786422 
1470 191 0.70710678 165.36753907 204.54779501 204.54779501 212.97118996 26.15399937 
1923 248 0.70710678 169.87216115 211.41253628 211.41253628 220.50159755 24.36442126 
2795 358 0.70710678 191.27304599 251.16889459 251.16889459 257.96712469 26.74348239 
3454 441 0.50000000 247.39416684 265.95579645 265.95579645 269.96264526 20.92842617 
5152 655 0.50000000 265.04526766 289.01941775 289.01941775 291.11877259 18.68893166 
6289 798 0.50000000 276.17317740 303.38948937 303.38948937 304.59943875 16.11168303 
9237 1168 0.50000000 284.73685965 314.70804285 314.70804285 315.05010765 13.33666616 
13649 1722 0.50000000 290.20653836 321.59016469 321.59016469 321.76011149 11.25479302 
18932 2385 0.50000000 294.37881560 326.80575604 326.80575604 326.89702898 9.27706822 
28715 3612 0.50000000 297.23054857 330.37385525 330.37385525 330.41735334 7.55348105 
43744 5495 0.50000000 299.04077595 332.64167742 332.64167742 332.65590624 6.06277201 
64196 8057 0.50000000 299.95955374 333.78652084 333.78652084 333.79324585 5.11506043 
93599 11738 0.50000000 300.79376477 334.82230599 334.82230599 334.82658259 4.13145473 
139465 17476 0.50000000 301.27939249 335.42726807 335.42726807 335.42842808 3.36130056 
204203 25580 0.50000000 301.55552489 335.76999595 335.76999595 335.77074106 2.87704426 
287639 36020 0.50000000 301.78122157 335.90158036 335.90158036 336.05058323 27.76361420 
288230 36095 0.50000000 301.78122157 336.05019385 336.05019385 336.05058323 2.34255992 
424576 53149 0.50000000 301.93735519 336.24402356 336.24402356 336.24420173 1.97499789 
611674 76547 0.50000000 302.04398220 336.37637786 336.37637786 336.37644104 1.58674652 
890490 111421 0.50000000 302.11015264 336.45847154 336.45847154 336.45851126 1.38130639 
1229545 153820 0.50000000 302.15085155 336.50896906 336.50896906 336.50899154 1.12741950 
1787059 223532 0.50000000 302.19503527 336.56378539 336.56378539 336.56379592 0.91924597 
2664086 333189 0.50000000 302.21335520 336.58651553 336.58651553 336.58652003 0.77679566 
3888742 486313 0.50000000 302.23211637 336.60979139 336.60979139 336.60979178 0.59222005 
6047848 756233 0.50000000 302.24449424 336.62515407 336.62515407 336.62514574 0.45766461 
10027385 1253758 0.50000000 302.25178442 336.63418677 336.63418677 336.63418880 0.35413789 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.66590533 239.55608411 305.14514318 305.34176816 6.30092505 
409 56 336.66590533 245.74251874 302.38974224 306.01448363 4.61518656 
521 70 336.66590533 245.74251874 293.06980942 306.01448363 2.44606725 
551 74 336.66590533 245.40964856 270.21302132 275.55919051 16.24760237 
659 88 336.66590533 235.26892121 264.32185632 271.17324767 16.88371319 
767 102 336.66590533 175.26457145 244.24658653 250.47681545 15.75099613 
822 109 336.66590533 174.99499458 230.69064639 250.40000239 14.82854551 
861 114 336.66590533 174.99499458 217.93182122 250.40000239 15.68810233 
907 120 336.66590533 167.09027480 195.51889583 198.71087578 23.64984192 
1145 150 336.66590533 166.72885563 193.92149684 198.47177179 22.83786422 
1470 191 336.66590533 123.69471537 132.11811032 171.29836626 26.15399937 
1923 248 336.66590533 116.16430778 125.25336905 166.79374418 24.36442126 
2795 358 336.66590533 78.69878064 85.49701074 145.39285934 26.74348239 
3454 441 336.66590533 66.70326007 70.71010888 89.27173849 20.92842617 
5152 655 336.66590533 45.54713274 47.64648758 71.62063767 18.68893166 
6289 798 336.66590533 32.06646658 33.27641596 60.49272793 16.11168303 
9237 1168 336.66590533 21.61579768 21.95786248 51.92904568 13.33666616 
13649 1722 336.66590533 14.90579384 15.07574064 46.45936697 11.25479302 
18932 2385 336.66590533 9.76887635 9.86014929 42.28708973 9.27706822 
28715 3612 336.66590533 6.24855199 6.29205008 39.43535676 7.55348105 
43744 5495 336.66590533 4.00999909 4.02422791 37.62512938 6.06277201 
64196 8057 336.66590533 2.87265948 2.87938449 36.70635159 5.11506043 
93599 11738 336.66590533 1.83932274 1.84359934 35.87214056 4.13145473 
139465 17476 336.66590533 1.23747725 1.23863726 35.38651284 3.36130056 
204203 25580 336.66590533 0.89516427 0.89590938 35.11038044 2.87704426 
287639 36020 336.66590533 0.61532210 0.76432497 34.88468376 27.76361420 
288230 36095 336.66590533 0.61532210 0.61571148 34.88468376 2.34255992 
424576 53149 336.66590533 0.42170360 0.42188177 34.72855014 1.97499789 
611674 76547 336.66590533 0.28946429 0.28952747 34.62192313 1.58674652 
890490 111421 336.66590533 0.20739407 0.20743379 34.55575269 1.38130639 
1229545 153820 336.66590533 0.15691379 0.15693627 34.51505378 1.12741950 
1787059 223532 336.66590533 0.10210941 0.10211994 34.47087006 0.91924597 
2664086 333189 336.66590533 0.07938530 0.07938980 34.45255013 0.77679566 
3888742 486313 336.66590533 0.05611355 0.05611394 34.43378896 0.59222005 
6047848 756233 336.66590533 0.04075959 0.04075126 34.42141109 0.45766461 
10027385 1253758 336.66590533 0.03171653 0.03171856 34.41412091 0.35413789 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 34.18066325 34.27616309 34.27616309 131.06736971 4.61518656 
457 62 1.41421356 31.32413717 41.20968755 41.20968755 97.10982122 3.22550068 
528 71 1.41421356 31.11488520 46.23926017 46.23926017 95.12652752 0.00000000 
817 108 1.00000000 75.21991872 83.72698367 83.72698367 126.77982910 17.17955185 
863 114 1.00000000 83.67885401 115.04514965 115.04514965 152.81665000 18.20282749 
925 122 1.00000000 89.64529153 144.87861431 144.87861431 173.96100669 22.06263505 
1147 150 1.00000000 91.83901134 152.82571191 152.82571191 182.41657256 23.00790657 
1266 165 0.70710678 165.88918922 206.23725134 206.23725134 213.83718435 26.03460928 
1804 233 0.70710678 194.22553201 257.03946985 257.03946985 263.36661595 26.32017635 
2360 303 0.70710678 208.74257681 264.73657498 264.73657498 290.78860579 32.68089647 
2600 333 0.50000000 264.77156614 287.03683200 287.03683200 290.78860579 24.48018670 
3657 466 0.50000000 289.16192801 318.24669993 318.24669993 320.47649760 20.40501845 
5686 721 0.50000000 309.00065834 343.91540536 343.91540536 345.02713640 17.35376395 
9769 1234 0.50000000 322.43971255 361.54088795 361.54088795 361.86799395 13.71000909 
16941 2134 0.50000000 330.71837289 372.20635560 372.20635560 372.32792940 10.60789570 
30130 3787 0.50000000 335.78534376 372.51590597 372.51590597 378.76252062 33.22762747 
30778 3869 0.50000000 335.78534376 378.72782677 378.72782677 378.76252062 7.97904948 
56818 7131 0.50000000 338.59311297 382.32748543 382.32748543 382.33884559 5.98722354 
98752 12381 0.50000000 340.15160750 384.32351430 384.32351430 384.32724778 4.50002552 
180234 22579 0.50000000 341.00093340 385.41084360 385.41084360 385.41185507 3.38979992 
313714 39277 0.50000000 341.46999770 386.01078595 386.01078595 386.01116185 2.56253709 
551273 68996 0.50000000 341.73519956 386.34998439 386.34998439 386.35009589 1.93592853 
965435 120790 0.50000000 341.88082120 386.53618936 386.53618936 386.53623289 1.47120741 
1612904 201757 0.50000000 341.96426868 386.64289307 386.64289307 386.64290675 1.12376819 
2771983 346692 0.50000000 342.01144431 386.70321215 386.70321215 386.70321603 0.86130031 
4668082 583751 0.50000000 342.03868662 386.73803518 386.73803518 386.73804356 0.66236776 
7789571 974010 0.50000000 342.05478553 386.75860142 386.75860142 386.75862532 0.51013116 
13120935 1640534 0.50000000 342.06393999 386.77029663 386.77029663 386.77032902 0.39444227 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_0.5_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 386.80177939 255.73440968 352.52561630 352.62111614 4.61518656 
457 62 386.80177939 289.69195817 345.59209184 355.47764222 3.22550068 
528 71 386.80177939 291.67525187 340.56251922 355.68689419 0.00000000 
817 108 386.80177939 260.02195029 303.07479572 311.58186067 17.17955185 
863 114 386.80177939 233.98512939 271.75662974 303.12292538 18.20282749 
925 122 386.80177939 212.84077270 241.92316508 297.15648786 22.06263505 
1147 150 386.80177939 204.38520683 233.97606748 294.96276805 23.00790657 
1266 165 386.80177939 172.96459504 180.56452805 220.91259017 26.03460928 
1804 233 386.80177939 123.43516344 129.76230954 192.57624738 26.32017635 
2360 303 386.80177939 96.01317360 122.06520441 178.05920258 32.68089647 
2600 333 386.80177939 96.01317360 99.76494739 122.03021325 24.48018670 
3657 466 386.80177939 66.32528179 68.55507946 97.63985138 20.40501845 
5686 721 386.80177939 41.77464299 42.88637403 77.80112105 17.35376395 
9769 1234 386.80177939 24.93378544 25.26089144 64.36206684 13.71000909 
16941 2134 386.80177939 14.47384999 14.59542379 56.08340650 10.60789570 
30130 3787 386.80177939 8.03925877 14.28587342 51.01643563 33.22762747 
30778 3869 386.80177939 8.03925877 8.07395262 51.01643563 7.97904948 
56818 7131 386.80177939 4.46293380 4.47429396 48.20866642 5.98722354 
98752 12381 386.80177939 2.47453161 2.47826509 46.65017189 4.50002552 
180234 22579 386.80177939 1.38992432 1.39093579 45.80084599 3.38979992 
313714 39277 386.80177939 0.79061754 0.79099344 45.33178169 2.56253709 
551273 68996 386.80177939 0.45168350 0.45179500 45.06657983 1.93592853 
965435 120790 386.80177939 0.26554650 0.26559003 44.92095819 1.47120741 
1612904 201757 386.80177939 0.15887264 0.15888632 44.83751071 1.12376819 
2771983 346692 386.80177939 0.09856336 0.09856724 44.79033508 0.86130031 
4668082 583751 386.80177939 0.06373583 0.06374421 44.76309277 0.66236776 
7789571 974010 386.80177939 0.04315407 0.04317797 44.74699386 0.51013116 
13120935 1640534 386.80177939 0.03145037 0.03148276 44.73783940 0.39444227 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 14.66736707 15.01973095 15.01973095 21.48139168 8.14252131 
1457 192 0.70710678 41.73959570 42.07639498 42.07639498 44.23525876 14.67068827 
5985 768 0.35355339 65.42616648 65.48806759 65.48806759 65.78979603 12.84883670 
24257 3072 0.17677670 76.29812402 76.30376939 76.30376939 76.32887308 7.89910252 
97665 12288 0.08838835 79.70564387 79.70603718 79.70603718 79.70774039 4.23203687 
391937 49152 0.04419417 80.62069388 80.62071917 80.62071917 80.62082794 2.16371219 
1570305 196608 0.02209709 80.85421805 80.85421962 80.85421962 80.85422648 1.08986473 
6286337 786432 0.01104854 80.91293475 80.91293408 80.91293408 80.91293527 0.54637566 
25155585 3145728 0.00552427 80.92763823 80.92761959 80.92761959 80.92763826 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 80.93261350 59.45122182 65.91288255 66.26524643 8.14252131 
1457 192 80.93261350 36.69735474 38.85621852 39.19301780 14.67068827 
5985 768 80.93261350 15.14281747 15.44454591 15.50644702 12.84883670 
24257 3072 80.93261350 4.60374042 4.62884411 4.63448948 7.89910252 
97665 12288 80.93261350 1.22487311 1.22657632 1.22696963 4.23203687 
391937 49152 80.93261350 0.31178556 0.31189433 0.31191962 2.16371219 
1570305 196608 80.93261350 0.07838702 0.07839388 0.07839545 1.08986473 
6286337 786432 80.93261350 0.01967823 0.01967942 0.01967875 0.54637566 
25155585 3145728 80.93261350 0.00497524 0.00499391 0.00497527 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 28.38987462 28.57922540 28.57922540 73.54464918 8.06798658 
1457 192 0.70710678 115.60656758 116.65231387 116.65231387 137.01703875 15.10426685 
5985 768 0.35355339 228.51155423 229.29022673 229.29022673 233.00967674 12.89726005 
24257 3072 0.17677670 301.69247480 301.71642816 301.71642816 302.17381317 7.90117789 
97665 12288 0.08838835 327.01696227 327.01881150 327.01881150 327.05225592 4.23211075 
391937 49152 0.04419417 334.18470911 334.18483148 334.18483148 334.18701249 2.16371456 
1570305 196608 0.02209709 336.04098206 336.04098980 336.04098980 336.04112762 1.08986481 
6286337 786432 0.01104854 336.50945759 336.50945767 336.50945767 336.50946671 0.54637567 
25155585 3145728 0.00552427 336.61656023 336.61653685 336.61653685 336.61656080 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.64740224 263.10275306 308.06817684 308.25752762 8.06798658 
1457 192 336.64740224 199.63036349 219.99508837 221.04083466 15.10426685 
5985 768 336.64740224 103.63772550 107.35717551 108.13584801 12.89726005 
24257 3072 336.64740224 34.47358907 34.93097408 34.95492744 7.90117789 
97665 12288 336.64740224 9.59514632 9.62859074 9.63043997 4.23211075 
391937 49152 336.64740224 2.46038975 2.46257076 2.46269313 2.16371456 
1570305 196608 336.64740224 0.60627462 0.60641244 0.60642018 1.08986481 
6286337 786432 336.64740224 0.13793553 0.13794457 0.13794465 0.54637567 
25155585 3145728 336.64740224 0.03084144 0.03086539 0.03084201 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 31.32413717 31.52076215 31.52076215 97.10982122 8.01786349 
1457 192 0.70710678 120.13591763 120.75547948 120.75547948 143.42592782 14.93388368 
5985 768 0.35355339 232.36446958 232.56046422 232.56046422 237.01710004 12.88958926 
24257 3072 0.17677670 307.87802645 308.03685710 308.03685710 308.37932115 7.90040988 
97665 12288 0.08838835 328.90804037 328.91976980 328.91976980 328.94374342 4.23208044 
391937 49152 0.04419417 334.67208629 334.67285255 334.67285255 334.67439639 2.16371356 
1570305 196608 0.02209709 336.15080180 336.15085015 336.15085015 336.15094746 1.08986478 
6286337 786432 0.01104854 336.52320252 336.52320407 336.52320407 336.52321165 0.54637567 
25155585 3145728 0.00552427 336.62686472 336.62685647 336.62685647 336.62686530 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 336.66590533 239.55608411 305.14514318 305.34176816 8.01786349 
1457 192 336.66590533 193.23997751 215.91042585 216.52998770 14.93388368 
5985 768 336.66590533 99.64880529 104.10544111 104.30143575 12.88958926 
24257 3072 336.66590533 28.28658418 28.62904823 28.78787888 7.90040988 
97665 12288 336.66590533 7.72216191 7.74613553 7.75786496 4.23208044 
391937 49152 336.66590533 1.99150894 1.99305278 1.99381904 2.16371356 
1570305 196608 336.66590533 0.51495787 0.51505518 0.51510353 1.08986478 
6286337 786432 336.66590533 0.14269368 0.14270126 0.14270281 0.54637567 
25155585 3145728 336.66590533 0.03904003 0.03904886 0.03904061 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
345 48 1.41421356 34.18066325 34.27616309 34.27616309 131.06736971 7.96766026 
1457 192 0.70710678 129.86057404 134.80573387 134.80573387 157.50756546 14.93991462 
5985 768 0.35355339 245.42352541 246.87793866 246.87793866 250.61966113 12.87962786 
24257 3072 0.17677670 311.14678853 311.29559691 311.29559691 311.65879315 7.90102860 
97665 12288 0.08838835 352.86652773 352.88056678 352.88056678 352.90762195 4.23210031 
391937 49152 0.04419417 371.39541600 371.39643309 371.39643309 371.39826089 2.16371422 
1570305 196608 0.02209709 379.57793810 379.57800511 379.57800511 379.57812382 1.08986480 
6286337 786432 0.01104854 383.31852552 383.31852821 383.31852821 383.31853736 0.54637567 
25155585 3145728 0.00552427 385.08922450 385.08922931 385.08922931 385.08922524 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Dumbbell_1_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
345 48 386.80177939 255.73440968 352.52561630 352.62111614 7.96766026 
1457 192 386.80177939 229.29421393 251.99604552 256.94120535 14.93991462 
5985 768 386.80177939 136.18211826 139.92384073 141.37825398 12.87962786 
24257 3072 386.80177939 75.14298624 75.50618248 75.65499086 7.90102860 
97665 12288 386.80177939 33.89415744 33.92121261 33.93525166 4.23210031 
391937 49152 386.80177939 15.40351850 15.40534630 15.40636339 2.16371422 
1570305 196608 386.80177939 7.22365557 7.22377428 7.22384129 1.08986480 
6286337 786432 386.80177939 3.48324203 3.48325118 3.48325387 0.54637567 
25155585 3145728 386.80177939 1.71255415 1.71255008 1.71255489 0.27348418 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 29.44293385 29.44293385 29.44293385 81.05459801 6.86516485 
121 16 1.00000000 60.40103323 64.04066998 64.04066998 89.69134921 15.50952434 
236 31 1.00000000 65.93802476 68.57120762 68.57120762 102.46851593 16.52764372 
289 38 0.70710678 144.71598828 150.83597504 150.83597504 179.90719788 24.62638260 
497 64 0.50000000 212.72961992 222.55212120 222.55212120 229.20605289 27.65076354 
925 118 0.50000000 270.08656731 291.71137331 291.71137331 297.21212372 26.48057545 
1891 240 0.50000000 313.22714721 346.67694096 346.67694096 350.30502909 22.03329025 
4095 518 0.35355339 369.53816195 380.68162229 380.68162229 381.44624334 17.04014290 
7503 946 0.35355339 384.30738160 396.90740345 396.90740345 397.20294571 13.20221863 
14753 1856 0.25000000 403.86051125 407.26295342 407.26295342 407.33484973 9.83416826 
27342 3433 0.25000000 408.92653017 412.46338126 412.46338126 412.48896384 7.42333783 
52047 6530 0.12500000 415.31549279 415.53686749 415.53686749 415.54329797 5.44947230 
96280 12067 0.08838835 417.04599072 417.10091753 417.10091753 417.10339402 4.06004013 
172408 21595 0.08838835 417.87706260 417.93401661 417.93401661 417.93469493 3.03859889 
312410 39111 0.08838835 418.34593440 418.40344604 418.40344604 418.40369614 2.26200495 
553457 69262 0.06250000 418.63565262 418.65003687 418.65003687 418.65011157 1.70736754 
953269 119270 0.04419417 418.78607024 418.78966475 418.78966475 418.78968748 1.29356079 
1657364 207313 0.04419417 418.86433855 418.86794988 418.86794988 418.86795714 0.98646983 
2818107 352458 0.04419417 418.90886310 418.91247939 418.91247939 418.91248246 0.75434255 
4729937 591478 0.02209709 418.93833843 418.93854884 418.93854884 418.93856467 0.57846124 
8075203 1009714 0.02209709 418.95330744 418.95349048 418.95349048 418.95353369 0.44521945 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 418.97504247 337.92044446 389.53210862 389.53210862 6.86516485 
121 16 418.97504247 329.28369326 354.93437249 358.57400924 15.50952434 
236 31 418.97504247 316.50652654 350.40383485 353.03701771 16.52764372 
289 38 418.97504247 239.06784458 268.13906743 274.25905418 24.62638260 
497 64 418.97504247 189.76898958 196.42292126 206.24542255 27.65076354 
925 118 418.97504247 121.76291875 127.26366916 148.88847516 26.48057545 
1891 240 418.97504247 68.67001338 72.29810151 105.74789526 22.03329025 
4095 518 418.97504247 37.52879913 38.29342018 49.43688052 17.04014290 
7503 946 418.97504247 21.77209676 22.06763902 34.66766087 13.20221863 
14753 1856 418.97504247 11.64019274 11.71208905 15.11453121 9.83416826 
27342 3433 418.97504247 6.48607862 6.51166121 10.04851230 7.42333783 
52047 6530 418.97504247 3.43174449 3.43817497 3.65954968 5.44947230 
96280 12067 418.97504247 1.87164845 1.87412493 1.92905175 4.06004013 
172408 21595 418.97504247 1.04034754 1.04102585 1.09797987 3.03859889 
312410 39111 418.97504247 0.57134633 0.57159643 0.62910806 2.26200495 
553457 69262 418.97504247 0.32493090 0.32500560 0.33938984 1.70736754 
953269 119270 418.97504247 0.18535499 0.18537772 0.18897223 1.29356079 
1657364 207313 418.97504247 0.10708533 0.10709258 0.11070392 0.98646983 
2818107 352458 418.97504247 0.06256000 0.06256308 0.06617937 0.75434255 
4729937 591478 418.97504247 0.03647780 0.03649362 0.03670404 0.57846124 
8075203 1009714 418.97504247 0.02150877 0.02155199 0.02173503 0.44521945 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 42.17633795 42.17633795 42.17633795 480.00000000 1.87040015 
101 14 1.41421356 39.84895168 46.23926017 46.23926017 288.34070357 0.00282223 
289 38 1.00000000 106.35227275 136.40727960 136.40727960 250.24692723 7.27153267 
374 49 0.70710678 279.39850450 361.25324509 361.25324509 448.94345654 33.15045247 
816 105 0.70710678 328.25268547 516.63000921 516.63000921 590.05114401 32.88423443 
1132 145 0.50000000 524.17481258 614.40293890 614.40293890 637.00589336 39.08992534 
2213 282 0.35355339 699.44545028 733.08805098 733.08805098 743.37007737 34.68431400 
4434 561 0.25000000 812.86163246 823.47952886 823.47952886 827.06014618 28.10191990 
8779 1108 0.25000000 857.78600547 872.11802999 872.11802999 873.61258279 21.76067984 
17126 2155 0.12500000 900.66386786 901.26776594 901.26776594 901.73590860 16.12512048 
33496 4209 0.12500000 914.28770141 915.25642209 915.25642209 915.39243964 12.04224013 
61424 7709 0.08838835 922.67916393 922.91685960 922.91685960 922.96018758 8.89493530 
117641 14752 0.08838835 926.60247024 926.87360609 926.87360609 926.88588921 6.58952237 
209438 26241 0.06250000 928.91259852 928.97771955 928.97771955 928.98379069 4.90439259 
379027 47458 0.04419417 930.11978713 930.13661167 930.13661167 930.13763044 3.66667528 
667196 83511 0.04419417 930.73106841 930.74838653 930.74838653 930.74893517 2.76738478 
1158710 144981 0.03125000 931.10431511 931.10862255 931.10862255 931.10878532 2.08770901 
2026765 253534 0.03125000 931.29813946 931.30254518 931.30254518 931.30261153 1.59772730 
3409581 426444 0.03125000 931.41230075 931.41673733 931.41673733 931.41677392 1.22228411 
5710143 714068 0.02209709 931.48276128 931.48385785 931.48385785 931.48387974 0.94123550 
9677019 1210068 0.01562500 931.52114077 931.52138302 931.52138302 931.52142041 0.72836957 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 931.58001896 451.58001896 889.40368100 889.40368100 1.87040015 
101 14 931.58001896 643.23931539 885.34075879 891.73106727 0.00282223 
289 38 931.58001896 681.33309173 795.17273935 825.22774620 7.27153267 
374 49 931.58001896 482.63656242 570.32677387 652.18151446 33.15045247 
816 105 931.58001896 341.52887494 414.95000975 603.32733349 32.88423443 
1132 145 931.58001896 294.57412560 317.17708006 407.40520638 39.08992534 
2213 282 931.58001896 188.20994159 198.49196797 232.13456867 34.68431400 
4434 561 931.58001896 104.51987277 108.10049010 118.71838649 28.10191990 
8779 1108 931.58001896 57.96743617 59.46198897 73.79401349 21.76067984 
17126 2155 931.58001896 29.84411036 30.31225302 30.91615110 16.12512048 
33496 4209 931.58001896 16.18757931 16.32359686 17.29231754 12.04224013 
61424 7709 931.58001896 8.61983137 8.66315936 8.90085502 8.89493530 
117641 14752 931.58001896 4.69412974 4.70641287 4.97754871 6.58952237 
209438 26241 931.58001896 2.59622827 2.60229941 2.66742043 4.90439259 
379027 47458 931.58001896 1.44238852 1.44340729 1.46023182 3.66667528 
667196 83511 931.58001896 0.83108378 0.83163242 0.84895055 2.76738478 
1158710 144981 931.58001896 0.47123363 0.47139641 0.47570384 2.08770901 
2026765 253534 931.58001896 0.27740742 0.27747378 0.28187949 1.59772730 
3409581 426444 931.58001896 0.16324504 0.16328162 0.16771820 1.22228411 
5710143 714068 931.58001896 0.09613922 0.09616111 0.09725768 0.94123550 
9677019 1210068 931.58001896 0.05859854 0.05863594 0.05887818 0.72836957 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 43.14404558 43.14404558 43.14404558 644.52679734 2.91243997 
121 16 1.00000000 96.86188914 113.00303667 113.00303667 203.36293267 18.59382480 
291 38 1.00000000 124.67834783 176.76511713 176.76511713 382.55869799 7.44294498 
353 46 0.70710678 346.06033596 447.45007555 447.45007555 650.19324879 35.60798276 
795 102 0.50000000 643.79446553 710.79202503 710.79202503 822.79168372 50.43248826 
1001 128 0.50000000 736.15557212 893.30024287 893.30024287 979.91928614 53.77554660 
1356 173 0.50000000 806.56710591 1019.75946127 1019.75946127 1108.76282888 58.33757365 
1418 181 0.50000000 810.41660610 1061.68377963 1061.68377963 1116.05031838 51.17203481 
2475 314 0.35355339 1175.34232521 1284.47920586 1284.47920586 1304.90914809 45.52033182 
5385 680 0.25000000 1413.44274058 1448.17639443 1448.17639443 1456.93454508 36.80509409 
11061 1394 0.25000000 1493.97989178 1540.86601951 1540.86601951 1542.65451441 27.76162442 
22120 2781 0.25000000 1534.86004326 1585.54547029 1585.54547029 1586.28074504 20.65813033 
41124 5165 0.17677670 1594.75391284 1608.01367202 1608.01367202 1608.29610154 15.36214651 
79029 9912 0.17677670 1606.87312696 1620.53975676 1620.53975676 1620.62281075 11.32213257 
144891 18162 0.17677670 1613.03129299 1626.86622773 1626.86622773 1626.88702142 8.41211136 
268247 33594 0.12500000 1626.89058385 1630.38503059 1630.38503059 1630.39180476 6.21509019 
486333 60884 0.12500000 1628.68968550 1632.19623543 1632.19623543 1632.19866271 4.66069932 
866254 108399 0.08838835 1632.34765562 1633.22668718 1633.22668718 1633.22742434 3.48753156 
1497730 187367 0.08838835 1632.90165320 1633.78179829 1633.78179829 1633.78201934 2.64701750 
2578574 322539 0.08838835 1633.21337976 1634.09399875 1634.09399875 1634.09408216 2.01518687 
4402988 550637 0.08838835 1633.39755578 1634.27841858 1634.27841858 1634.27845687 1.54047213 
7511222 939289 0.06250000 1634.16136353 1634.38167294 1634.38167294 1634.38170570 1.18570735 
12556457 1570014 0.06250000 1634.22278968 1634.44308950 1634.44308950 1634.44314842 0.91436110 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_0.5_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 1634.53399826 990.00720092 1591.38995268 1591.38995268 2.91243997 
121 16 1634.53399826 1431.17106558 1521.53096158 1537.67210911 18.59382480 
291 38 1634.53399826 1251.97530027 1457.76888112 1509.85565043 7.44294498 
353 46 1634.53399826 984.34074946 1187.08392270 1288.47366229 35.60798276 
795 102 1634.53399826 811.74231453 923.74197322 990.73953273 50.43248826 
1001 128 1634.53399826 654.61471211 741.23375538 898.37842614 53.77554660 
1356 173 1634.53399826 525.77116937 614.77453699 827.96689235 58.33757365 
1418 181 1634.53399826 518.48367988 572.85021862 824.11739216 51.17203481 
2475 314 1634.53399826 329.62485017 350.05479239 459.19167305 45.52033182 
5385 680 1634.53399826 177.59945318 186.35760383 221.09125768 36.80509409 
11061 1394 1634.53399826 91.87948384 93.66797875 140.55410648 27.76162442 
22120 2781 1634.53399826 48.25325321 48.98852796 99.67395500 20.65813033 
41124 5165 1634.53399826 26.23789672 26.52032624 39.78008541 15.36214651 
79029 9912 1634.53399826 13.91118750 13.99424150 27.66087129 11.32213257 
144891 18162 1634.53399826 7.64697683 7.66777052 21.50270526 8.41211136 
268247 33594 1634.53399826 4.14219350 4.14896767 7.64341441 6.21509019 
486333 60884 1634.53399826 2.33533554 2.33776282 5.84431275 4.66069932 
866254 108399 1634.53399826 1.30657392 1.30731107 2.18634263 3.48753156 
1497730 187367 1634.53399826 0.75197891 0.75219997 1.63234506 2.64701750 
2578574 322539 1634.53399826 0.43991610 0.43999950 1.32061850 2.01518687 
4402988 550637 1634.53399826 0.25554138 0.25557968 1.13644248 1.54047213 
7511222 939289 1634.53399826 0.15229255 0.15232531 0.37263473 1.18570735 
12556457 1570014 1634.53399826 0.09084984 0.09090876 0.31120858 0.91436110 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 29.44293385 29.44293385 29.44293385 81.05459801 6.86516485 
177 24 0.70710678 108.88484815 108.88484815 108.88484815 127.67561727 27.65564022 
737 96 0.35355339 235.36502961 235.36502961 235.36502961 240.13983081 35.52343288 
3009 384 0.17677670 341.43906629 341.43906629 341.43906629 342.05571701 28.16081395 
12161 1536 0.08838835 391.65714892 391.65714892 391.65714892 391.70777536 17.34133743 
48897 6144 0.04419417 409.44949651 409.44949651 409.44949651 409.45295426 9.88441592 
196097 24576 0.02209709 415.42723155 415.42723152 415.42723152 415.42745402 5.67501006 
785409 98304 0.01104854 417.54763415 417.54763370 417.54763370 417.54764819 3.38642034 
3143681 393216 0.00552427 418.36446832 418.36447213 418.36447213 418.36446921 2.11132006 
12578817 1572864 0.00276214 418.70303953 418.70305194 418.70305194 418.70303959 1.36484872 
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 29.44293385 29.44293385 29.44293385 81.05459801 6.86516485 
177 24 0.70710678 108.88484815 108.88484815 108.88484815 127.67561727 27.65564022 
737 96 0.35355339 235.36502961 235.36502961 235.36502961 240.13983081 35.52343288 
3009 384 0.17677670 341.43906629 341.43906629 341.43906629 342.05571701 28.16081395 
12161 1536 0.08838835 391.65714892 391.65714892 391.65714892 391.70777536 17.34133743 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 418.97504247 337.92044446 389.53210862 389.53210862 6.86516485 
177 24 418.97504247 291.29942520 310.09019432 310.09019432 27.65564022 
737 96 418.97504247 178.83521166 183.61001286 183.61001286 35.52343288 
3009 384 418.97504247 76.91932546 77.53597617 77.53597617 28.16081395 
12161 1536 418.97504247 27.26726710 27.31789355 27.31789355 17.34133743 
48897 6144 418.97504247 9.52208821 9.52554596 9.52554596 9.88441592 
196097 24576 418.97504247 3.54758845 3.54781094 3.54781092 5.67501006 
785409 98304 418.97504247 1.42739427 1.42740876 1.42740832 3.38642034 
3143681 393216 418.97504247 0.61057326 0.61057034 0.61057414 2.11132006 
12578817 1572864 418.97504247 0.27200288 0.27199053 0.27200294 1.36484872 



==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 37.62976523 37.62976523 37.62976523 202.09925392 6.74611249 
177 24 0.70710678 147.13031838 147.13031838 147.13031838 183.65370175 27.69841991 
737 96 0.35355339 366.77036610 366.77036610 366.77036610 378.49790485 35.54277144 
3009 384 0.17677670 560.97929720 560.97929720 560.97929720 562.64581941 28.16215190 
12161 1536 0.08838835 651.61133368 651.61133368 651.61133368 651.75147941 17.34138773 
48897 6144 0.04419417 680.28404915 680.28404915 680.28404915 680.29359415 9.88441745 
196097 24576 0.02209709 688.12279880 688.12279877 688.12279877 688.12340918 5.67501011 
785409 98304 0.01104854 690.18104801 690.18104763 690.18104763 690.18108639 3.38642034 
3143681 393216 0.00552427 690.71718441 690.71718690 690.71718690 690.71718681 2.11132006 
12578817 1572864 0.00276214 690.85686797 690.85687798 690.85687798 690.85686812 1.36484872 
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 37.62976523 37.62976523 37.62976523 202.09925392 6.74611249 
177 24 0.70710678 147.13031838 147.13031838 147.13031838 183.65370175 27.69841991 
737 96 0.35355339 366.77036610 366.77036610 366.77036610 378.49790485 35.54277144 
3009 384 0.17677670 560.97929720 560.97929720 560.97929720 562.64581941 28.16215190 
12161 1536 0.08838835 651.61133368 651.61133368 651.61133368 651.75147941 17.34138773 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 690.90655788 488.80730396 653.27679265 653.27679265 6.74611249 
177 24 690.90655788 507.25285613 543.77623950 543.77623950 27.69841991 
737 96 690.90655788 312.40865303 324.13619178 324.13619178 35.54277144 
3009 384 690.90655788 128.26073847 129.92726067 129.92726067 28.16215190 
12161 1536 690.90655788 39.15507847 39.29522420 39.29522420 17.34138773 
48897 6144 690.90655788 10.61296373 10.62250873 10.62250873 9.88441745 
196097 24576 690.90655788 2.78314870 2.78375911 2.78375908 5.67501011 
785409 98304 690.90655788 0.72547149 0.72551025 0.72550987 3.38642034 
3143681 393216 690.90655788 0.18937107 0.18937098 0.18937347 2.11132006 
12578817 1572864 690.90655788 0.04968976 0.04967990 0.04968991 1.36484872 



==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 42.17633795 42.17633795 42.17633795 480.00000000 6.73403292 
177 24 0.70710678 228.76092163 228.76092163 228.76092163 331.15754394 27.72794679 
737 96 0.35355339 524.03307579 524.03307579 524.03307579 548.30651205 35.57797403 
3009 384 0.17677670 770.63928669 770.63928669 770.63928669 773.78777572 28.16419148 
12161 1536 0.08838835 883.74166164 883.74166164 883.74166164 883.99946378 17.34146003 
48897 6144 0.04419417 918.95614028 918.95614028 918.95614028 918.97355783 9.88441962 
196097 24576 0.02209709 928.36509446 928.36509442 928.36509442 928.36620544 5.67501017 
785409 98304 0.01104854 930.76709534 930.76709517 930.76709517 930.76716514 3.38642034 
3143681 393216 0.00552427 931.37362388 931.37362935 931.37362935 931.37362824 2.11132006 
12578817 1572864 0.00276214 931.52669680 931.52670587 931.52670587 931.52669707 1.36484872 
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 42.17633795 42.17633795 42.17633795 480.00000000 6.73403292 
177 24 0.70710678 228.76092163 228.76092163 228.76092163 331.15754394 27.72794679 
737 96 0.35355339 524.03307579 524.03307579 524.03307579 548.30651205 35.57797403 
3009 384 0.17677670 770.63928669 770.63928669 770.63928669 773.78777572 28.16419148 
12161 1536 0.08838835 883.74166164 883.74166164 883.74166164 883.99946378 17.34146003 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 931.58001896 451.58001896 889.40368100 889.40368100 6.73403292 
177 24 931.58001896 600.42247501 702.81909733 702.81909733 27.72794679 
737 96 931.58001896 383.27350691 407.54694317 407.54694317 35.57797403 
3009 384 931.58001896 157.79224323 160.94073227 160.94073227 28.16419148 
12161 1536 931.58001896 47.58055517 47.83835732 47.83835732 17.34146003 
48897 6144 931.58001896 12.60646112 12.62387867 12.62387867 9.88441962 
196097 24576 931.58001896 3.21381351 3.21492454 3.21492450 5.67501017 
785409 98304 931.58001896 0.81285382 0.81292379 0.81292361 3.38642034 
3143681 393216 931.58001896 0.20639071 0.20638961 0.20639508 2.11132006 
12578817 1572864 931.58001896 0.05332188 0.05331308 0.05332215 1.36484872 



==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 43.14404558 43.14404558 43.14404558 644.52679734 6.73393362 
177 24 0.70710678 307.71932074 307.71932074 307.71932074 526.85665643 27.73339677 
737 96 0.35355339 847.65977875 847.65977875 847.65977875 913.04229499 35.67592552 
3009 384 0.17677670 1315.44750948 1315.44750948 1315.44750948 1324.64783370 28.17235246 
12161 1536 0.08838835 1537.60813811 1537.60813811 1537.60813811 1538.38872446 17.34178034 
48897 6144 0.04419417 1608.63213344 1608.63213344 1608.63213344 1608.68550589 9.88442954 
196097 24576 0.02209709 1627.88537217 1627.88537213 1627.88537213 1627.88878817 5.67501045 
785409 98304 0.01104854 1632.84460726 1632.84460702 1632.84460702 1632.84482206 3.38642035 
3143681 393216 0.00552427 1634.10528899 1634.10528955 1634.10528955 1634.10530244 2.11132006 
12578817 1572864 0.00276214 1634.42492109 1634.42492924 1634.42492924 1634.42492193 1.36484872 
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
41 6 1.41421356 43.14404558 43.14404558 43.14404558 644.52679734 6.73393362 
177 24 0.70710678 307.71932074 307.71932074 307.71932074 526.85665643 27.73339677 
737 96 0.35355339 847.65977875 847.65977875 847.65977875 913.04229499 35.67592552 
3009 384 0.17677670 1315.44750948 1315.44750948 1315.44750948 1324.64783370 28.17235246 
12161 1536 0.08838835 1537.60813811 1537.60813811 1537.60813811 1538.38872446 17.34178034 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_Lshape_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
41 6 1634.53399826 990.00720092 1591.38995268 1591.38995268 6.73393362 
177 24 1634.53399826 1107.67734183 1326.81467752 1326.81467752 27.73339677 
737 96 1634.53399826 721.49170327 786.87421950 786.87421950 35.67592552 
3009 384 1634.53399826 309.88616456 319.08648877 319.08648877 28.17235246 
12161 1536 1634.53399826 96.14527380 96.92586014 96.92586014 17.34178034 
48897 6144 1634.53399826 25.84849237 25.90186481 25.90186481 9.88442954 
196097 24576 1634.53399826 6.64521009 6.64862612 6.64862609 5.67501045 
785409 98304 1634.53399826 1.68917620 1.68939124 1.68939100 3.38642035 
3143681 393216 1634.53399826 0.42869582 0.42870870 0.42870926 2.11132006 
12578817 1572864 1634.53399826 0.10907632 0.10906901 0.10907716 1.36484872 



==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 204.64419198 204.64419198 204.64419198 282.89624660 33.89369677 
489 64 0.70710678 233.63065640 243.37560298 243.37560298 341.46066926 33.23834528 
713 92 0.70710678 263.46163246 336.59916787 336.59916787 409.17302773 32.33531775 
915 118 0.50000000 367.87600363 405.62781037 405.62781037 420.09906461 35.22284445 
1677 214 0.50000000 443.19722427 515.19473461 515.19473461 521.26350753 34.37273089 
2812 357 0.50000000 493.59757876 586.36509479 586.36509479 592.40809118 31.56744173 
5150 651 0.35355339 630.90013791 661.10174324 661.10174324 666.41883645 27.89807956 
8742 1101 0.35355339 681.66035410 721.98682539 721.98682539 723.31308856 24.65413692 
15538 1953 0.35355339 718.28937426 764.25322469 764.25322469 764.69115717 19.91450246 
27438 3445 0.25000000 778.36075763 791.13422952 791.13422952 791.36992924 15.90057301 
48733 6112 0.25000000 794.42394125 807.92562756 807.92562756 807.98027490 12.34696816 
87730 10995 0.17677670 814.13862306 817.62462670 817.62462670 817.65339197 9.45017687 
154781 19390 0.12500000 822.20404880 823.09111060 823.09111060 823.09735428 7.23959382 
278213 34834 0.12500000 825.40382688 826.30167139 826.30167139 826.30410267 5.43477872 
496131 62092 0.08838835 827.79305453 828.01860947 828.01860947 828.01924349 4.12247953 
859395 107524 0.06250000 828.92149999 828.97796055 828.97796055 828.97818990 3.12653068 
1485587 185838 0.04419417 829.50012763 829.51421290 829.51421290 829.51431917 2.37163663 
2558585 320002 0.04419417 829.79752758 829.81169995 829.81169995 829.81172930 1.81124034 
4334881 542104 0.04419417 829.96820422 829.98240213 829.98240213 829.98241178 1.38194966 
7364853 920922 0.03125000 830.07512489 830.07865782 830.07865782 830.07867765 1.05979717 
12396273 1549922 0.03125000 830.13036186 830.13387203 830.13387203 830.13391510 0.81443723 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 547.31854117 625.57059579 625.57059579 33.89369677 
489 64 830.21478777 488.75411851 586.83918479 596.58413137 33.23834528 
713 92 830.21478777 421.04176004 493.61561990 566.75315531 32.33531775 
915 118 830.21478777 410.11572316 424.58697740 462.33878414 35.22284445 
1677 214 830.21478777 308.95128024 315.02005316 387.01756350 34.37273089 
2812 357 830.21478777 237.80669659 243.84969298 336.61720901 31.56744173 
5150 651 830.21478777 163.79595132 169.11304453 199.31464986 27.89807956 
8742 1101 830.21478777 106.90169921 108.22796238 148.55443367 24.65413692 
15538 1953 830.21478777 65.52363060 65.96156308 111.92541351 19.91450246 
27438 3445 830.21478777 38.84485853 39.08055825 51.85403014 15.90057301 
48733 6112 830.21478777 22.23451287 22.28916021 35.79084652 12.34696816 
87730 10995 830.21478777 12.56139580 12.59016107 16.07616471 9.45017687 
154781 19390 830.21478777 7.11743349 7.12367717 8.01073897 7.23959382 
278213 34834 830.21478777 3.91068510 3.91311638 4.81096089 5.43477872 
496131 62092 830.21478777 2.19554428 2.19617830 2.42173324 4.12247953 
859395 107524 830.21478777 1.23659787 1.23682722 1.29328778 3.12653068 
1485587 185838 830.21478777 0.70046860 0.70057487 0.71466014 2.37163663 
2558585 320002 830.21478777 0.40305847 0.40308782 0.41726019 1.81124034 
4334881 542104 830.21478777 0.23237599 0.23238564 0.24658355 1.38194966 
7364853 920922 830.21478777 0.13611012 0.13612995 0.13966288 1.05979717 
12396273 1549922 830.21478777 0.08087267 0.08091574 0.08442591 0.81443723 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 236.29844190 236.29844190 236.29844190 347.18952010 33.16760236 
489 64 0.70710678 253.99297767 258.20959815 258.20959815 386.77964008 30.03305159 
809 104 0.50000000 464.38387563 521.98178269 521.98178269 550.82016435 44.33343903 
1309 168 0.50000000 479.56001650 541.28762403 541.28762403 572.30225468 43.59482766 
1729 222 0.35355339 693.55625361 702.91963995 702.91963995 736.72149683 40.50783839 
2619 334 0.35355339 746.69921562 769.58741381 769.58741381 796.97261495 40.23927359 
4394 557 0.35355339 826.49788119 881.36546593 881.36546593 888.53712273 35.63830917 
6544 827 0.35355339 882.92217880 948.34292477 948.34292477 954.08597302 31.35076489 
11064 1395 0.35355339 915.26722138 987.67952879 987.67952879 991.96703470 28.39193888 
16168 2037 0.35355339 951.39398983 1033.03289135 1033.03289135 1034.54321327 22.27621745 
25864 3253 0.25000000 1041.12592541 1063.60032743 1063.60032743 1064.53324345 18.55692757 
41372 5199 0.17677670 1075.39330367 1081.16751705 1081.16751705 1081.53427103 18.32547941 
58048 7291 0.12500000 1096.46159453 1097.90331386 1097.90331386 1098.05081828 14.72873218 
86637 10872 0.12500000 1101.68662961 1103.15237040 1103.15237040 1103.29104698 13.54172197 
114862 14409 0.08838835 1111.87143967 1112.22907430 1112.22907430 1112.27955013 10.57853247 
173549 21760 0.08838835 1114.26272474 1114.63878548 1114.63878548 1114.67259284 9.65018513 
236989 29704 0.06250000 1118.56201813 1118.65360233 1118.65360233 1118.66524896 7.63268196 
341422 42771 0.06250000 1119.86238565 1119.95747776 1119.95747776 1119.96585665 6.85732505 
457262 57265 0.04419417 1121.84624969 1121.86884328 1121.86884328 1121.87220737 5.48242638 
665912 83369 0.04419417 1122.49294094 1122.51635918 1122.51635918 1122.51892856 4.91213435 
895247 112060 0.04419417 1123.38171123 1123.40693299 1123.40693299 1123.40774002 3.98716986 
1262596 158011 0.04419417 1123.73802184 1123.76342541 1123.76342541 1123.76406714 3.55030869 
1681654 210423 0.03125000 1124.22760520 1124.23379909 1124.23379909 1124.23412209 2.88835355 
2411011 301634 0.03125000 1124.42234406 1124.42865319 1124.42865319 1124.42886320 2.55303955 
3261382 407981 0.02209709 1124.64829305 1124.64985764 1124.64985764 1124.64992349 2.10824600 
4518727 565210 0.02209709 1124.75140838 1124.75298959 1124.75298959 1124.75303912 1.86594256 
5982034 748169 0.02209709 1124.87090029 1124.87250216 1124.87250216 1124.87253137 1.54281802 
8372255 1047016 0.02209709 1124.92973731 1124.93134712 1124.93134712 1124.93136856 1.35474504 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12791932 777.93839922 888.82947742 888.82947742 33.16760236 
489 64 1125.12791932 738.34827924 866.91832117 871.13494165 30.03305159 
809 104 1125.12791932 574.30775497 603.14613663 660.74404369 44.33343903 
1309 168 1125.12791932 552.82566464 583.84029529 645.56790282 43.59482766 
1729 222 1125.12791932 388.40642249 422.20827937 431.57166571 40.50783839 
2619 334 1125.12791932 328.15530437 355.54050551 378.42870370 40.23927359 
4394 557 1125.12791932 236.59079659 243.76245339 298.63003813 35.63830917 
6544 827 1125.12791932 171.04194630 176.78499455 242.20574052 31.35076489 
11064 1395 1125.12791932 133.16088462 137.44839053 209.86069794 28.39193888 
16168 2037 1125.12791932 90.58470605 92.09502797 173.73392949 22.27621745 
25864 3253 1125.12791932 60.59467587 61.52759189 84.00199391 18.55692757 
41372 5199 1125.12791932 43.59364829 43.96040227 49.73461565 18.32547941 
58048 7291 1125.12791932 27.07710104 27.22460546 28.66632479 14.72873218 
86637 10872 1125.12791932 21.83687234 21.97554892 23.44128971 13.54172197 
114862 14409 1125.12791932 12.84836919 12.89884502 13.25647965 10.57853247 
173549 21760 1125.12791932 10.45532648 10.48913384 10.86519458 9.65018513 
236989 29704 1125.12791932 6.46267036 6.47431699 6.56590119 7.63268196 
341422 42771 1125.12791932 5.16206267 5.17044156 5.26553367 6.85732505 
457262 57265 1125.12791932 3.25571195 3.25907604 3.28166963 5.48242638 
665912 83369 1125.12791932 2.60899076 2.61156014 2.63497838 4.91213435 
895247 112060 1125.12791932 1.72017930 1.72098633 1.74620809 3.98716986 
1262596 158011 1125.12791932 1.36385218 1.36449391 1.38989748 3.55030869 
1681654 210423 1125.12791932 0.89379723 0.89412023 0.90031412 2.88835355 
2411011 301634 1125.12791932 0.69905612 0.69926613 0.70557526 2.55303955 
3261382 407981 1125.12791932 0.47799583 0.47806168 0.47962627 2.10824600 
4518727 565210 1125.12791932 0.37488020 0.37492973 0.37651094 1.86594256 
5982034 748169 1125.12791932 0.25538795 0.25541716 0.25701903 1.54281802 
8372255 1047016 1125.12791932 0.19655076 0.19657220 0.19818201 1.35474504 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 247.04368864 247.04368864 247.04368864 370.89211996 34.24703402 
489 64 0.70710678 303.14043473 433.26832015 433.26832015 513.57484192 39.13437394 
793 102 0.50000000 464.38477397 521.97676495 521.97676495 550.82142823 44.33638674 
1293 166 0.50000000 594.69234949 708.53503537 708.53503537 744.25504687 41.61954683 
2279 290 0.50000000 654.36745274 812.81908372 812.81908372 840.14053037 39.62284498 
3391 430 0.50000000 691.87077504 895.50217506 895.50217506 902.98320728 37.02479525 
5755 728 0.50000000 733.51239845 971.55905418 971.55905418 975.24138474 30.58275709 
11039 1392 0.50000000 768.43347305 1036.52297536 1036.52297536 1037.95541133 24.47343272 
19913 2506 0.35355339 985.32557592 1074.41153088 1074.41153088 1074.79048543 19.03441089 
36489 4584 0.35355339 1003.37207660 1096.16438720 1096.16438720 1096.29867917 14.68073912 
65449 8212 0.35355339 1014.01219838 1108.94015360 1108.94015360 1109.01340782 11.16456396 
120323 15084 0.25000000 1090.35602879 1116.04455300 1116.04455300 1116.05665694 8.46532468 
213323 26724 0.25000000 1094.20292963 1120.08203360 1120.08203360 1120.08737978 6.36737403 
387471 48516 0.25000000 1096.32040946 1122.30500987 1122.30500987 1122.30632829 4.80305900 
674971 84486 0.25000000 1097.48806939 1123.52935540 1123.52935540 1123.53002887 3.64139306 
1170397 146442 0.17677670 1117.58747065 1124.22108335 1124.22108335 1124.22127255 2.76441312 
2029177 253852 0.17677670 1117.96479708 1124.60303612 1124.60303612 1124.60309253 2.11301206 
3416689 427336 0.17677670 1118.18356509 1124.82443929 1124.82443929 1124.82446653 1.61700385 
5813165 726976 0.17677670 1118.30865179 1124.95102365 1124.95102365 1124.95104350 1.24151571 
9774417 1222264 0.12500000 1123.35505463 1125.02322381 1125.02322381 1125.02325313 0.95639220 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_0.5_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12793193 754.23581197 878.08424329 878.08424329 34.24703402 
489 64 1125.12793193 611.55309001 691.85961178 821.98749720 39.13437394 
793 102 1125.12793193 574.30650370 603.15116698 660.74315796 44.33638674 
1293 166 1125.12793193 380.87288506 416.59289656 530.43558244 41.61954683 
2279 290 1125.12793193 284.98740156 312.30884821 470.76047919 39.62284498 
3391 430 1125.12793193 222.14472465 229.62575687 433.25715689 37.02479525 
5755 728 1125.12793193 149.88654719 153.56887775 391.61553348 30.58275709 
11039 1392 1125.12793193 87.17252060 88.60495657 356.69445888 24.47343272 
19913 2506 1125.12793193 50.33744650 50.71640105 139.80235601 19.03441089 
36489 4584 1125.12793193 28.82925276 28.96354473 121.75585533 14.68073912 
65449 8212 1125.12793193 16.11452411 16.18777833 111.11573355 11.16456396 
120323 15084 1125.12793193 9.07127499 9.08337893 34.77190314 8.46532468 
213323 26724 1125.12793193 5.04055215 5.04589833 30.92500230 6.36737403 
387471 48516 1125.12793193 2.82160364 2.82292206 28.80752247 4.80305900 
674971 84486 1125.12793193 1.59790306 1.59857653 27.63986254 3.64139306 
1170397 146442 1125.12793193 0.90665938 0.90684858 7.54046128 2.76441312 
2029177 253852 1125.12793193 0.52483940 0.52489581 7.16313485 2.11301206 
3416689 427336 1125.12793193 0.30346540 0.30349264 6.94436684 1.61700385 
5813165 726976 1125.12793193 0.17688843 0.17690828 6.81928014 1.24151571 
9774417 1222264 1125.12793193 0.10467880 0.10470812 1.77287730 0.95639220 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_1_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 204.64419198 204.64419198 204.64419198 282.89624660 33.89369677 
977 128 0.35355339 375.09970263 375.09970263 375.09970263 387.37486705 42.87223226 
4001 512 0.17677670 538.55932066 538.55932066 538.55932066 540.09511467 40.87081729 
16193 2048 0.08838835 665.34436575 665.34436575 665.34436575 665.49048166 32.91618178 
65153 8192 0.04419417 743.25762421 743.25762421 743.25762421 743.26901817 24.43445183 
261377 32768 0.02209709 785.74371323 785.74371320 785.74371320 785.74450908 17.56324912 
1047041 131072 0.01104854 807.75912638 807.75912608 807.75912608 807.75917894 12.48536501 
4191233 524288 0.00552427 818.93529903 818.93529845 818.93529845 818.93530240 8.84412684 
16771073 2097152 0.00276214 824.56140540 824.56143440 824.56143440 824.56140562 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_1error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 830.21478777 547.31854117 625.57059579 625.57059579 33.89369677 
977 128 830.21478777 442.83992072 455.11508514 455.11508514 42.87223226 
4001 512 830.21478777 290.11967310 291.65546711 291.65546711 40.87081729 
16193 2048 830.21478777 164.72430611 164.87042202 164.87042202 32.91618178 
65153 8192 830.21478777 86.94576960 86.95716356 86.95716356 24.43445183 
261377 32768 830.21478777 44.47027869 44.47107457 44.47107454 17.56324912 
1047041 131072 830.21478777 22.45560883 22.45566169 22.45566139 12.48536501 
4191233 524288 830.21478777 11.27948537 11.27948932 11.27948874 8.84412684 
16771073 2097152 830.21478777 5.65338215 5.65335337 5.65338237 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_2_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 232.64049375 232.64049375 232.64049375 339.34971135 33.66695034 
977 128 0.35355339 540.26393826 540.26393826 540.26393826 566.10137010 42.90413247 
4001 512 0.17677670 825.96133357 825.96133357 825.96133357 829.57915162 40.87075658 
16193 2048 0.08838835 978.76493832 978.76493832 978.76493832 979.08117067 32.91617132 
65153 8192 0.04419417 1041.48781806 1041.48781806 1041.48781806 1041.51019017 24.43445132 
261377 32768 0.02209709 1065.36328857 1065.36328853 1065.36328853 1065.36475164 17.56324911 
1047041 131072 0.01104854 1074.86016746 1074.86016730 1074.86016730 1074.86026054 12.48536501 
4191233 524288 0.00552427 1078.93394938 1078.93395623 1078.93395623 1078.93395524 8.84412684 
16771073 2097152 0.00276214 1080.79496741 1080.79498018 1080.79498018 1080.79496778 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_2error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1082.53688167 743.18717032 849.89638792 849.89638792 33.66695034 
977 128 1082.53688167 516.43551157 542.27294341 542.27294341 42.90413247 
4001 512 1082.53688167 252.95773005 256.57554810 256.57554810 40.87075658 
16193 2048 1082.53688167 103.45571100 103.77194335 103.77194335 32.91617132 
65153 8192 1082.53688167 41.02669150 41.04906361 41.04906361 24.43445132 
261377 32768 1082.53688167 17.17213003 17.17359314 17.17359310 17.56324911 
1047041 131072 1082.53688167 7.67662113 7.67671437 7.67671421 12.48536501 
4191233 524288 1082.53688167 3.60292643 3.60292544 3.60293229 8.84412684 
16771073 2097152 1082.53688167 1.74191389 1.74190149 1.74191426 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_3_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 236.29844190 236.29844190 236.29844190 347.18952010 33.86295861 
977 128 0.35355339 546.39677834 546.39677834 546.39677834 572.83848453 42.86127899 
4001 512 0.17677670 835.74758103 835.74758103 835.74758103 839.45182927 40.87305403 
16193 2048 0.08838835 1003.82367318 1003.82367318 1003.82367318 1004.15630819 32.91624560 
65153 8192 0.04419417 1076.19584610 1076.19584610 1076.19584610 1076.21973419 24.43445324 
261377 32768 0.02209709 1104.42286053 1104.42286049 1104.42286049 1104.42443285 17.56324915 
1047041 131072 0.01104854 1115.81071773 1115.81071757 1115.81071757 1115.81081803 12.48536501 
4191233 524288 0.00552427 1120.73871184 1120.73871853 1120.73871853 1120.73871817 8.84412684 
16771073 2097152 0.00276214 1123.00171406 1123.00172751 1123.00172751 1123.00171445 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_3error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12791932 777.93839922 888.82947742 888.82947742 33.86295861 
977 128 1125.12791932 552.28943479 578.73114098 578.73114098 42.86127899 
4001 512 1125.12791932 285.67609005 289.38033829 289.38033829 40.87305403 
16193 2048 1125.12791932 120.97161113 121.30424614 121.30424614 32.91624560 
65153 8192 1125.12791932 48.90818513 48.93207322 48.93207322 24.43445324 
261377 32768 1125.12791932 20.70348647 20.70505883 20.70505879 17.56324915 
1047041 131072 1125.12791932 9.31710129 9.31720175 9.31720159 12.48536501 
4191233 524288 1125.12791932 4.38920115 4.38920079 4.38920748 8.84412684 
16771073 2097152 1125.12791932 2.12620487 2.12619181 2.12620526 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_4_4lvl.dat <==
nDoF	 nrElem	 hmax	 GLB_M	 lambda_h	 GLB_Sk	 lambda_M	  eta
233 32 0.70710678 247.04368864 247.04368864 247.04368864 370.89211996 33.90492801 
977 128 0.35355339 550.46341426 550.46341426 550.46341426 577.30984676 42.90433194 
4001 512 0.17677670 839.98165325 839.98165325 839.98165325 843.72361358 40.87318599 
16193 2048 0.08838835 1012.11010163 1012.11010163 1012.11010163 1012.44825194 32.91624951 
65153 8192 0.04419417 1082.04544208 1082.04544208 1082.04544208 1082.06959056 24.43445330 
261377 32768 0.02209709 1107.70563828 1107.70563824 1107.70563824 1107.70721996 17.56324915 
1047041 131072 0.01104854 1117.52627197 1117.52627180 1117.52627180 1117.52637258 12.48536501 
4191233 524288 0.00552427 1121.61276042 1121.61276703 1121.61276703 1121.61276675 8.84412684 
16771073 2097152 0.00276214 1123.44250411 1123.44251804 1123.44251804 1123.44250450 6.25770318 


==> Pictures/data/BiLaplace_newKappa/BiLaplace_PerturbSlit2_theta_1_lambda_4error.dat <==
nDoF	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_Sk	 lambda-GLB_M	 eta
233 32 1125.12793193 754.23581197 878.08424329 878.08424329 33.90492801 
977 128 1125.12793193 547.81808517 574.66451767 574.66451767 42.90433194 
4001 512 1125.12793193 281.40431835 285.14627868 285.14627868 40.87318599 
16193 2048 1125.12793193 112.67967999 113.01783030 113.01783030 32.91624951 
65153 8192 1125.12793193 43.05834137 43.08248985 43.08248985 24.43445330 
261377 32768 1125.12793193 17.42071197 17.42229369 17.42229365 17.56324915 
1047041 131072 1125.12793193 7.60155935 7.60166013 7.60165996 12.48536501 
4191233 524288 1125.12793193 3.51516518 3.51516490 3.51517151 8.84412684 
16771073 2097152 1125.12793193 1.68542743 1.68541389 1.68542782 6.25770318 


==> Pictures/data/Dumbbell_1/c4n_0.dat <==
x	y
-1.000000	-1.000000
1.000000	-1.000000
-1.000000	1.000000
1.000000	1.000000
0.000000	-1.000000
-1.000000	0.000000
0.000000	0.000000
1.000000	0.000000
0.000000	1.000000
-1.000000	0.000000
0.500000	-0.500000
0.750000	-0.750000
1.000000	-0.500000
0.500000	-1.000000
0.750000	-1.000000
1.000000	-0.750000
1.250000	-0.750000
1.250000	-1.000000
2.750000	-0.750000
2.750000	-1.000000
3.000000	-1.000000
3.250000	-1.000000
3.500000	-1.000000
4.000000	-1.000000
5.000000	-1.000000
5.000000	0.000000
5.000000	1.000000
4.000000	1.000000
3.000000	1.000000
3.000000	0.000000
3.000000	-0.500000
3.000000	-0.750000
4.000000	0.000000
3.500000	-0.500000
3.250000	-0.750000
1.500000	-1.000000
1.500000	-0.750000
1.750000	-0.750000
1.750000	-1.000000
2.000000	-1.000000
2.000000	-0.750000
2.250000	-0.750000
2.250000	-1.000000
2.500000	-1.000000
2.500000	-0.750000


==> Pictures/data/Dumbbell_1/n4e_0.dat <==
4	5	0
5	4	6
9	8	2
8	9	6
8	7	3
7	8	6
7	6	10
6	4	10
7	10	12
10	4	13
12	10	11
10	13	11
11	13	14
12	11	15
1	11	14
11	1	15
1	16	15
16	1	17
20	18	19
18	20	31
34	20	21
20	34	31
22	34	21
34	30	31
22	33	34
33	30	34
23	33	22
33	29	30
23	32	33
32	29	33
23	25	32
25	23	24
25	27	32
27	25	26
27	29	32
29	27	28
17	36	16
36	17	35
35	37	36
37	35	38
38	40	37
40	38	39
42	40	39
40	42	41
43	41	42
41	43	44
19	44	43
44	19	18


==> Pictures/data/Lshape/c4n_0.dat <==
x	y
0.000000	-1.000000
0.000000	0.000000
1.000000	0.000000
1.000000	1.000000
0.000000	1.000000
-1.000000	1.000000
-1.000000	0.000000
-1.000000	-1.000000


==> Pictures/data/Lshape/n4e_0.dat <==
1	7	0
7	1	6
4	6	1
6	4	5
3	1	2
1	3	4


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Dumbbell_1_theta_0.5_lambda_1_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
57 48 1.41421356 14.66736707 21.48139168 12.57749442 
85 62 1.41421356 21.21062990 39.18567753 12.98932793 
139 92 1.41421356 25.01181733 54.48267780 12.34821436 
235 142 1.41421356 26.62150474 62.74717249 10.72111865 
419 236 1.41421356 27.95987453 70.72687991 8.61641361 
1027 552 1.41421356 28.81838807 76.49105833 6.23308397 
2143 1126 1.41421356 29.12030070 78.65554928 4.52750688 
3879 2006 1.41421356 29.25881301 79.67433689 3.37707280 
7698 3945 1.41421356 29.34022726 80.28094916 2.45280197 
13668 6951 1.41421356 29.37803517 80.56464532 1.84451722 
25607 12966 1.41421356 29.40021513 80.73166819 1.37042508 
45967 23190 1.41421356 29.41191779 80.81997076 1.02445082 
83362 41961 1.41421356 29.41845392 80.86934265 0.76687854 
142818 71739 1.41421356 29.42199945 80.89614055 0.58286854 
247244 124089 1.41421356 29.42402465 80.91145257 0.44195868 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Dumbbell_1_theta_0.5_lambda_1error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta
57 48 80.93261350 59.45122182 66.26524643  12.57749442 
85 62 80.93261350 41.74693597 59.72198360  12.98932793 
139 92 80.93261350 26.44993570 55.92079617  12.34821436 
235 142 80.93261350 18.18544101 54.31110876  10.72111865 
419 236 80.93261350 10.20573359 52.97273897  8.61641361 
1027 552 80.93261350 4.44155517 52.11422543  6.23308397 
2143 1126 80.93261350 2.27706422 51.81231280  4.52750688 
3879 2006 80.93261350 1.25827661 51.67380049  3.37707280 
7698 3945 80.93261350 0.65166434 51.59238624  2.45280197 
13668 6951 80.93261350 0.36796818 51.55457833  1.84451722 
25607 12966 80.93261350 0.20094531 51.53239837  1.37042508 
45967 23190 80.93261350 0.11264274 51.52069571  1.02445082 
83362 41961 80.93261350 0.06327085 51.51415958  0.76687854 
142818 71739 80.93261350 0.03647295 51.51061405  0.58286854 
247244 124089 80.93261350 0.02116093 51.50858885  0.44195868 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Dumbbell_1_theta_0.5_lambda_4_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
57 48 1.41421356 34.18066325 131.06736971 46.42179611 
73 56 1.41421356 31.32413717 97.10982122 39.58057672 
89 64 1.41421356 31.28993485 96.78185514 24.51227448 
103 72 1.41421356 31.75537168 101.37780982 25.70600001 
118 81 1.41421356 35.02418913 144.40323987 31.33498007 
130 87 1.41421356 33.09354864 116.40459335 24.52304550 
170 109 1.41421356 36.80944191 180.49566961 27.16344750 
249 150 1.41421356 37.99247272 213.02159689 25.63419168 
349 202 1.41421356 38.41587695 227.05288485 39.00352292 
399 228 1.00000000 101.35076911 224.21210720 32.64339877 
469 266 0.70710678 193.92476101 262.81389563 22.63691586 
829 450 0.70710678 203.57346611 280.85419925 30.84474148 
974 525 0.50000000 266.04127071 292.32081990 18.46825481 
1466 777 0.50000000 281.49650855 311.08789202 14.38717957 
2737 1424 0.50000000 291.73476202 323.63979907 10.67931876 
4767 2452 0.50000000 296.74252076 329.81437213 7.87921555 
9302 4747 0.50000000 299.33241800 333.01683992 5.80456585 
15811 8016 0.50000000 300.64661089 334.64425605 4.31896555 
30408 15355 0.50000000 301.38904177 335.56434846 3.20105494 
52162 26277 0.50000000 301.77656021 336.04480312 2.40172560 
95182 47849 0.50000000 301.99734616 336.31860150 1.79620205 
166581 83634 0.50000000 302.11492176 336.46442648 1.36819850 
278799 139820 0.50000000 302.18377175 336.54982476 1.03729046 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Dumbbell_1_theta_0.5_lambda_4error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta
57 48 386.80177939 255.73440968 352.62111614  46.42179611 
73 56 386.80177939 289.69195817 355.47764222  39.58057672 
89 64 386.80177939 290.01992425 355.51184454  24.51227448 
103 72 386.80177939 285.42396957 355.04640771  25.70600001 
118 81 386.80177939 242.39853952 351.77759026  31.33498007 
130 87 386.80177939 270.39718604 353.70823075  24.52304550 
170 109 386.80177939 206.30610978 349.99233748  27.16344750 
249 150 386.80177939 173.78018250 348.80930667  25.63419168 
349 202 386.80177939 159.74889454 348.38590244  39.00352292 
399 228 386.80177939 162.58967219 285.45101028  32.64339877 
469 266 386.80177939 123.98788376 192.87701838  22.63691586 
829 450 386.80177939 105.94758014 183.22831328  30.84474148 
974 525 386.80177939 94.48095949 120.76050868  18.46825481 
1466 777 386.80177939 75.71388737 105.30527084  14.38717957 
2737 1424 386.80177939 63.16198032 95.06701737  10.67931876 
4767 2452 386.80177939 56.98740726 90.05925863  7.87921555 
9302 4747 386.80177939 53.78493947 87.46936139  5.80456585 
15811 8016 386.80177939 52.15752334 86.15516850  4.31896555 
30408 15355 386.80177939 51.23743093 85.41273762  3.20105494 
52162 26277 386.80177939 50.75697627 85.02521918  2.40172560 
95182 47849 386.80177939 50.48317789 84.80443323  1.79620205 
166581 83634 386.80177939 50.33735291 84.68685763  1.36819850 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Lshape_theta_0.5_lambda_1_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
5 6 1.41421356 29.44293385 81.05459801 33.49343949 
25 16 1.00000000 60.40103323 89.69134921 22.89562630 
39 24 1.00000000 64.35218461 98.68914084 24.91335389 
65 40 0.70710678 147.90281392 184.85889700 30.33850513 
106 61 0.70710678 167.06079988 215.78793182 29.34589485 
170 95 0.50000000 253.14942775 276.83042091 28.27968999 
349 188 0.50000000 297.23122210 330.41818567 24.05392148 
618 327 0.50000000 326.40264553 366.86687970 19.86701707 
1279 666 0.35355339 376.99684482 389.39854412 15.33601835 
2428 1251 0.25000000 399.13940419 402.53264655 11.61739844 
4707 2406 0.25000000 406.58538914 410.10697344 8.63748832 
8742 4447 0.25000000 410.54486229 414.13567231 6.45085786 
16352 8281 0.12500000 416.11830595 416.34699293 4.80631784 
30195 15254 0.08838835 417.46237439 417.51989238 3.60191506 
53999 27198 0.08838835 418.11675507 418.17445354 2.68073076 
99014 49785 0.06250000 418.51186196 418.52631236 2.01622208 
168412 84575 0.04419417 418.71534271 418.71895873 1.52602334 
295491 148194 0.04419417 418.82584302 418.82946095 1.15365087 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Lshape_theta_0.5_lambda_1error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Lshape_theta_0.5_lambda_4_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
5 6 1.41421356 43.14404558 644.52679734 190.09584508 
11 10 1.41421356 41.27900647 384.80102787 71.54916046 
35 22 1.00000000 109.52844352 268.57263092 45.05859583 
64 39 1.00000000 136.74546096 524.60500024 48.85752084 
156 87 0.50000000 649.82105268 832.66103393 57.89815337 
243 134 0.50000000 759.54600225 1021.80569690 57.93533316 
389 210 0.50000000 833.32213664 1159.95848745 52.26837368 
694 367 0.35355339 1180.44090883 1311.19680850 47.50011313 
1137 592 0.25000000 1383.48513498 1425.12572193 38.33828060 
2345 1214 0.25000000 1475.63592949 1523.10359021 30.04388171 
4569 2342 0.25000000 1527.05659230 1577.94709453 22.06206851 
9312 4751 0.17677670 1590.96148205 1604.43906671 16.41884916 
16894 8569 0.17677670 1604.86288444 1618.57804047 12.09016420 
32598 16499 0.12500000 1622.33239608 1625.81400418 8.97668822 
58765 29614 0.12500000 1626.34161966 1629.84047558 6.60948720 
109369 55032 0.12500000 1628.41448594 1631.92227615 4.92955891 
192419 96660 0.08838835 1632.17805225 1633.05763811 3.70302116 
333390 167289 0.08838835 1632.81602629 1633.69630008 2.78846877 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_Lshape_theta_0.5_lambda_4error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_PerturbSlit2_theta_0.5_lambda_1_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
41 32 0.70710678 204.64419198 282.89624660 48.32316908 
105 64 0.70710678 233.63065640 341.46066926 47.44085766 
161 92 0.70710678 263.46163246 409.17302773 38.38955293 
365 196 0.50000000 432.21573350 506.13867607 34.56222869 
681 360 0.50000000 499.93532766 601.56077956 31.01190708 
1291 674 0.50000000 546.89764663 670.88006068 28.78297264 
2139 1104 0.35355339 683.13187995 724.97016202 24.84041806 
3779 1934 0.25000000 753.96173013 766.16170425 20.00835009 
6562 3337 0.25000000 779.23904050 792.27783302 15.90016569 
12052 6109 0.25000000 795.10168654 808.68135832 12.28279517 
21827 11028 0.17677670 814.60059766 818.11936517 9.37262232 
39191 19776 0.12500000 822.50632104 823.40028383 7.14558037 
70593 35528 0.08838835 826.24170769 826.46704954 5.35979082 
125333 62978 0.08838835 827.87738932 828.10362437 4.06949484 
218806 109817 0.06250000 828.96819761 829.02489390 3.08785983 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_PerturbSlit2_theta_0.5_lambda_1error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_PerturbSlit2_theta_0.5_lambda_4_4lvl.dat <==
nDoFM	 nrElem	 hmax	 GLB_M	 lambda_M	  eta
41 32 0.70710678 247.04368864 370.89211996 53.89216427 
105 64 0.70710678 303.14043473 513.57484192 48.59191131 
265 148 0.70710678 358.62902745 696.02428215 45.24239103 
469 256 0.70710678 394.06420719 843.17579594 40.29683298 
889 470 0.70710678 412.84993499 934.12338496 34.67324946 
1818 945 0.50000000 748.29974851 1001.55585256 28.14877018 
3356 1731 0.50000000 777.48776313 1054.54355492 22.07319638 
6457 3302 0.50000000 793.87202309 1084.91338483 16.97698576 
11568 5887 0.50000000 803.14512540 1102.30652398 12.98917533 
21909 11100 0.35355339 1016.89928733 1112.46773334 9.80943150 
39097 19756 0.25000000 1092.19059264 1117.97880077 7.45358175 
69137 34828 0.25000000 1095.19668233 1121.12872736 5.64305065 
122933 61848 0.25000000 1096.83220330 1122.84267755 4.30242032 
208575 104794 0.25000000 1097.76743954 1123.82281627 3.28271318 


==> Pictures/data/Morley/BiLaplace_newKappa/MorleyBiLaplace_PerturbSlit2_theta_0.5_lambda_4error.dat <==
nDoFM	 nrElem	 lambda	 lambda-lambda_M	 lambda-GLB_M	 eta


==> Pictures/data/PerturbSlit/c4n_0.dat <==
x	y
-1.000000	-1.000000
-0.500000	-1.000000
0.000000	-1.000000
0.000000	-1.000000
0.500000	-1.000000
1.000000	-1.000000
-1.000000	-0.500000
-0.500000	-0.500000
0.000000	-0.500000
0.500000	-0.500000
1.000000	-0.500000
-1.000000	0.000000
-0.500000	0.000000
0.000000	0.000000
0.500000	0.000000
1.000000	0.000000
-1.000000	0.000000
1.000000	0.000000
-1.000000	0.500000
-0.500000	0.500000
0.000000	0.500000
0.500000	0.500000
1.000000	0.500000
-1.000000	1.000000
-0.500000	1.000000
0.000000	1.000000
0.000000	1.000000
0.500000	1.000000
1.000000	1.000000


==> Pictures/data/PerturbSlit/n4e_0.dat <==
1	6	0
6	1	7
2	7	1
7	2	8
4	8	3
8	4	9
5	9	4
9	5	10
7	11	6
11	7	12
8	12	7
12	8	13
9	13	8
13	9	14
10	14	9
14	10	15
12	18	16
18	12	19
13	19	12
19	13	20
14	20	13
20	14	21
17	21	14
21	17	22
19	23	18
23	19	24
20	24	19
24	20	25
21	26	20
26	21	27
22	27	21
27	22	28


==> Pictures/data/dummy.dat <==
a	b
1	1
